An Extension of the Strain Transfer Principle for Fiber Reinforced Materials

Fiber optical strain sensors are used to measure the strain at a particular sensor position inside the fiber. In order to deduce the strain in the surrounding matrix material, one can employ the strain transfer principle. Its application is based on the assumption that the presence of the fiber does not impede the deformation of the matrix material in fiber direction. In fact, the strain transfer principle implies that the strain in fiber direction inside the fiber carries over verbatim to the strain inside the matrix material. For a comparatively soft matrix material, however, this underlying assumption may not be valid. To overcome this drawback, we propose to superimpose the matrix material with a one-dimensional model of the fiber, which takes into account its elastic properties. The finite element solution of this model yields a more accurate prediction of the strain inside the fiber in fiber direction at low computational costs.

==> results/plate_shear_top_0.csv <==
i	ei	s	iv1	iv2	dx	dy	dz	umx	umy	umz	dux	duy	duz	ed	ef11	ef22	ef33	ef23	ef13	ef12	enf11	enf22	enf33	enf23	enf13	enf12	er11	er22	er33	er23	er13	er12	eTnf11	eTnf22	eTnf33	eTnf23	eTnf13	eTnf12
0	26	0.6000000000000015	2	132	1.0	8.88178419700123e-15	0.0	0.1688398234647208	0.15961453346589946	0.00013841073702127986	-6.428915948442082e-05	-0.011433645169541706	1.9604344548385534e-05	-5.357429957043517e-05	-5.357429957043517e-05	0.0005186628581237739	0.0002907858792784401	3.3417053940120296e-06	9.296116561903547e-07	7.972865674250837e-06	-0.0019207929156507448	0.005209564318505111	-0.0019146817306798121	7.894928300816552e-05	2.1278847260093622e-05	0.0002011205124125056	-0.00013030983700447834	0.0002583804168758176	-1.1417537809592454e-05	1.6828168389344906e-05	-4.4110632015862906e-05	5.0717378967211374e-05	-0.0019207929156507448	0.0005186628581237739	0.0002907858792784401	3.3417053940120296e-06	9.296116561903547e-07	7.972865674234254e-06
1	1623	1.8000000000000012	132	133	1.0	0.0	0.0	0.16872402107347817	0.14852563028162738	0.0001140582284422415	-0.00016731562300079106	-0.010744161199002455	-6.830936170646227e-05	-0.00013942968583399303	-0.00013942968583399303	0.0005086789571942488	0.00028110747842118353	4.322803560928561e-06	6.591289368309168e-07	1.956022388005085e-05	-0.001843380882769018	0.005252187695482774	-0.0018625074521951954	0.00010595401219176468	1.1248181558154324e-05	0.0004938665065939386	-0.00029298486474859856	0.00028449615097847844	-3.1748805050342665e-06	3.443578500730311e-05	-7.848051189145055e-06	-5.699637382379671e-05	-0.001843380882769018	0.0005086789571942488	0.00028110747842118353	4.322803560928561e-06	6.591289368309168e-07	1.956022388005085e-05
2	1638	3.0	133	134	1.0	0.0	0.0	0.16852087879276162	0.13805731129623414	6.890910584748795e-05	-0.00023896893843236566	-0.010192476771784031	-2.198888348304482e-05	-0.00019914078202697106	-0.00019914078202697106	0.0004897243844361859	0.00026967664919876994	4.618025044565991e-06	5.746244052764647e-07	3.105128761821156e-05	-0.0017675931199645242	0.0050833288799754526	-0.001796147193423615	0.00011532981723972257	5.941488312516134e-06	0.0007841289706975175	-0.0003826293836760071	0.000344658269767012	-1.73281489986399e-05	6.393738465676225e-05	-9.115370519083642e-06	-4.854599431077141e-06	-0.0017675931199645242	0.0004897243844361859	0.00026967664919876994	4.618025044565991e-06	5.746244052764647e-07	3.105128761821156e-05
3	1657	4.199999999999999	134	135	1.0	0.0	0.0	0.16825166813950732	0.12817978456669155	7.175533172275546e-05	-0.00029945236807624176	-0.009562576687301136	2.7681335233579843e-05	-0.0002495436400635356	-0.0002495436400635356	0.00047511862307227624	0.0002623909681846736	4.317359439587663e-06	2.4804202023404787e-07	4.2419905543117116e-05	-0.0017182462902744738	0.004916906051909666	-0.001733718270347423	0.00010710536026577927	-5.445741272714638e-06	0.0010713655511124156	-0.00045628365377604576	0.0003486161544492376	5.797843899223613e-06	2.8137719695465416e-05	-2.514275342452797e-05	2.477473248170374e-05	-0.0017182462902744738	0.00047511862307227624	0.0002623909681846736	4.317359439587663e-06	2.4804202023404787e-07	4.2419905543117116e-05
4	1676	5.399999999999999	135	136	1.0	0.0	0.0	0.16792828472352106	0.11891381439206244	9.733917439561425e-05	-0.00034731446389626996	-0.00896936366195708	2.348635011213774e-05	-0.00028942871991355764	-0.00028942871991355764	0.00045706490637544293	0.00025124863619651293	-3.063128773485327e-06	8.539899307408449e-07	5.3864978163980706e-05	-0.001640963183178302	0.004769094667222504	-0.0016654565582161402	-0.00011616770600335849	6.699530544966413e-06	0.0013602757690084344	-0.0004913675243244318	0.00035704680425414914	1.1834879718487505e-05	-4.5984351922235174e-05	1.2402721624204186e-05	4.823546646436603e-05	-0.001640963183178302	0.00045706490637544293	0.00025124863619651293	-3.063128773485327e-06	8.539899307408449e-07	5.3864978163980706e-05
5	1695	6.600000000000001	136	137	1.0	0.0	0.0	0.1675623795758281	0.11024699741930966	9.151564550868002e-05	-0.00038449583148961186	-0.008364270283548511	-3.513340788600621e-05	-0.00032041319290800914	-0.00032041319290800914	0.0004292314215566803	0.00023243617323847514	-3.127302207680065e-06	2.8613144257142476e-07	6.555463791815128e-05	-0.0015357030602867066	0.00451784132621004	-0.0016346803857226653	-0.00011626760064573167	-1.0870417135498216e-05	0.0016556877721904488	-0.0005304221108580926	0.0003624902882124192	1.913715063513567e-05	-4.062088750471659e-05	1.0141847197709615e-05	8.544197452233773e-05	-0.0015357030602867066	0.0004292314215566803	0.00023243617323847514	-3.127302207680065e-06	2.8613144257142476e-07	6.555463791815128e-05
6	1714	7.800000000000001	137	138	1.0	0.0	0.0	0.16716363463527983	0.10213095065967279	7.773533997522882e-05	-0.00041299404960692954	-0.0078678232357252	7.57279681910381e-06	-0.00034416170800577586	-0.00034416170800577586	0.0004084809544846074	0.00022203728898228668	4.453543708545872e-06	7.938250671183999e-07	7.446125346401364e-05	-0.0014602626435718067	0.00430010978693412	-0.0015287832415395912	0.00011372168405786448	-5.060431533254217e-07	0.0018805092416085067	-0.0005411752573859341	0.0003315273327277133	9.663683277657262e-06	3.329665919869344e-05	-6.103868461499743e-06	0.00010269036666409352	-0.0014602626435718067	0.0004084809544846074	0.00022203728898228668	4.453543708545872e-06	7.938250671183999e-07	7.446125346401364e-05
7	1733	9.0	138	139	1.0	0.0	0.0	0.16674062635100184	0.0945492749220608	8.594072858961047e-05	-0.00043302251894902777	-0.007295528239498791	8.837980409659514e-06	-0.00036085209912418894	-0.00036085209912418894	0.0003841666499477973	0.00020541837968858205	3.76903776930872e-06	1.033133167655292e-06	8.375508228100552e-05	-0.0013602250323745558	0.004104510114469301	-0.0014837974662579197	9.383334913878393e-05	2.9726222923413108e-06	0.0021151849636942624	-0.0005607587619773262	0.00034815303241056417	4.035932512039264e-05	5.5726394950268224e-05	2.169462395846741e-06	0.00012911215889861282	-0.0013602250323745558	0.0003841666499477973	0.00020541837968858205	3.76903776930872e-06	1.033133167655292e-06	8.375508228100552e-05
8	1752	10.200000000000001	139	140	1.0	0.0	0.0	0.1663007903931682	0.08748225001522708	9.036776120536908e-05	-0.00044664939671831827	-0.006838521574168657	1.6084821857689086e-08	-0.0003722078305985988	-0.0003722078305985988	0.000350060423025947	0.00018540155476211387	2.9698906709525334e-06	1.4594322900473515e-06	9.313715945811274e-05	-0.001255443078752468	0.0037069879670302355	-0.0014408344226746062	7.360779474296044e-05	1.1149895969181064e-05	0.00235203802426399	-0.0005558519955011409	0.00020710934751900364	4.335884560244356e-05	3.115706467369261e-05	2.602025647721096e-06	0.00014734211300764617	-0.001255443078752468	0.000350060423025947	0.00018540155476211387	2.9698906709525334e-06	1.4594322900473515e-06	9.313715945811274e-05
9	1771	11.4	140	141	1.0	0.0	0.0	0.16584980104312189	0.08085629902521353	8.295100473525289e-05	-0.00045532930337427446	-0.0064133804058584265	-1.4849597762090064e-05	-0.0003794410861452289	-0.0003794410861452289	0.000342849518678773	0.0001815685026362756	3.404413315993353e-06	8.886845872340774e-07	9.980388422149853e-05	-0.0012053009874158738	0.0036996007453075777	-0.0013426182449327707	8.455621546736511e-05	-5.106361792387191e-06	0.002520582474052566	-0.0005601993313331114	0.00032963855786578844	3.095564252936299e-05	2.9320087625710006e-05	6.0345671357824735e-06	0.00015043410987695702	-0.0012053009874158738	0.000342849518678773	0.0001815685026362756	3.404413315993353e-06	8.886845872340774e-07	9.980388422149853e-05
10	1790	12.6	141	142	1.0	0.0	0.0	0.16539287471837544	0.07466110848968358	8.596840874829372e-05	-0.00045852334611859447	-0.005977000665201487	2.0884405788171726e-05	-0.00038210278843216227	-0.00038210278843216227	0.0003108037320424216	0.00016370889891397162	2.5772828570985326e-06	9.902649092880642e-07	0.00010829688272139017	-0.001107042452898657	0.0033189874156489218	-0.0012797207702863664	6.300554292382539e-05	-4.885306241913311e-06	0.002735068996119267	-0.0005427331841609959	0.00017709091148669125	3.959203304719531e-05	3.431317337083289e-05	4.718725472595129e-06	0.00015398275456761455	-0.001107042452898657	0.0003108037320424216	0.00016370889891397162	2.5772828570985326e-06	9.902649092880642e-07	0.00010829688272139017
11	1809	13.8	142	143	1.0	0.0	0.0	0.1649348434071865	0.06889311021689151	8.791486638626956e-05	-0.0004575392762593	-0.005558995880382639	-1.699149051222005e-05	-0.000381282730216083	-0.000381282730216083	0.00029524450516651746	0.00015245711075928355	2.812981280385224e-06	9.706609822010356e-07	0.00011315404744754617	-0.0010253876899270894	0.0032482317057793207	-0.001215810717458835	6.898657070244873e-05	-6.721358446996348e-06	0.0028577557648395238	-0.0005408289614047356	0.0002833171575539603	5.453994659703978e-05	2.4646387821637198e-05	1.9347858676257204e-06	0.0001757353404089053	-0.0010253876899270894	0.00029524450516651746	0.00015245711075928355	2.812981280385224e-06	9.706609822010356e-07	0.00011315404744754617
12	1828	15.000000000000002	143	144	1.0	0.0	0.0	0.16447945270299807	0.06349339543540178	7.911378442192473e-05	-0.0004532421321175317	-0.005240433682596836	-6.106734164696104e-07	-0.00037770177676460997	-0.00037770177676460997	0.00027404826874603827	0.00013937595964115749	2.145767181104893e-06	1.4416619865525927e-06	0.00011949217314498351	-0.0009452634163598332	0.00304796329722849	-0.001162372682352635	4.9869066000039296e-05	3.425317311816253e-06	0.0030177129284660624	-0.0005203089175251597	0.00025312701858389887	5.9067879509478303e-05	2.8613489574627537e-05	-6.9752689411164e-06	0.00018172494324096694	-0.0009452634163598332	0.00027404826874603827	0.00013937595964115749	2.145767181104893e-06	1.4416619865525927e-06	0.00011949217314498351
13	1847	16.200000000000003	144	145	1.0	0.0	0.0	0.16402952476053523	0.05839358971467161	7.29760133349054e-05	-0.000446613752808217	-0.004959177758863495	-1.166486875756906e-05	-0.00037217812734018053	-0.00037217812734018053	0.00026103839826496745	0.00013422702726044079	2.0586120184263903e-06	1.2355977084409353e-06	0.00012353881531811456	-0.0009037010171827892	0.002883798908482583	-0.0010807762109421295	4.788875490704256e-05	-2.8965437449544617e-06	0.003119979145946525	-0.000506164638624448	0.00025554015770283024	4.6881037426929774e-05	1.555359366933861e-05	-7.938828065599459e-06	0.00018070647995646705	-0.0009037010171827892	0.00026103839826496745	0.00013422702726044079	2.0586120184263903e-06	1.2355977084409353e-06	0.00012353881531811456
14	1866	17.400000000000006	145	146	1.0	0.0	0.0	0.1635876860026869	0.05357923427716877	6.888542058853183e-05	-0.0004370637628884344	-0.004669533116142183	3.4836832648219392e-06	-0.0003642198024070289	-0.0003642198024070289	0.00024036438052189868	0.00012223424021206257	2.5799096782207552e-06	1.6666774626518993e-06	0.00012720583550267586	-0.0008261768916339549	0.0026818996526531327	-0.0010112691371460863	6.45485819375014e-05	6.979214659012893e-06	0.003212481047871067	-0.0004787345580854061	0.00024981752267745194	4.832668309908761e-05	2.9560499235730394e-05	-3.459704144161109e-06	0.0001908967944966519	-0.0008261768916339549	0.00024036438052189868	0.00012223424021206257	2.5799096782207552e-06	1.6666774626518993e-06	0.00012720583550267586
15	1885	18.60000000000001	146	147	1.0	0.0	0.0	0.1631562652835593	0.04906312429925836	7.804170701318708e-05	-0.0004257776753667508	-0.004362686839678637	1.4828889584488566e-05	-0.0003548147294722926	-0.0003548147294722926	0.0002212479792565904	0.00011100265601531803	1.1925902680550437e-06	1.88269637680976e-06	0.00013210320075408166	-0.0007567506163783104	0.002489040400782079	-0.0009576210911805742	2.3686062847389307e-05	1.1083364953899179e-05	0.0033361181462195537	-0.00046826724351273246	0.00021549145832815058	4.597674704133336e-05	3.2951850634697415e-05	-9.931667183238917e-07	0.00019685987426336696	-0.0007567506163783104	0.0002212479792565904	0.00011100265601531803	1.1925902680550437e-06	1.88269637680976e-06	0.00013210320075408166
16	1904	19.80000000000001	147	148	1.0	0.0	0.0	0.1627368856612746	0.04480656448484599	8.435072963160049e-05	-0.0004129815692026362	-0.004150432789146098	-2.210844347661769e-06	-0.0003441513076688637	-0.0003441513076688637	0.0002063845754449244	0.00010553352271581599	1.0870877213342843e-06	1.6953564766146704e-06	0.00013466898513650463	-0.000713060374454497	0.0022879087341809027	-0.0008650544484686915	2.1526328409054356e-05	5.643254854782837e-06	0.003400975965859151	-0.0004415033163697922	0.00020981224859291034	4.72433169194757e-05	1.4007317215563047e-06	-2.6269871599300232e-06	0.0002128508442086699	-0.000713060374454497	0.0002063845754449244	0.00010553352271581599	1.0870877213342843e-06	1.6953564766146704e-06	0.00013466898513650463
17	1923	21.000000000000014	148	149	1.0	0.0	0.0	0.1623306769044784	0.040748097833631314	8.247926157020973e-05	-0.0003994359443897644	-0.003966500513283254	-1.5320917751197557e-06	-0.0003328632869914695	-0.0003328632869914695	0.0001950259420141636	0.00010163048498393562	1.2924596807617712e-06	1.4554558796706212e-06	0.00013616654745161422	-0.0006814732038935133	0.0021273234979034585	-0.0007925511854810726	2.863823878728911e-05	-8.295191588703583e-07	0.00343886734291873	-0.0004342095496765118	0.00020202848082270363	4.54960461364693e-05	2.0842362458098737e-05	-4.850735342200717e-06	0.00019964939095230944	-0.0006814732038935133	0.0001950259420141636	0.00010163048498393562	1.2924596807617712e-06	1.4554558796706212e-06	0.00013616654745161422
18	1942	22.200000000000017	149	150	1.0	0.0	0.0	0.16193874251556528	0.03689001419919583	7.607287477910327e-05	-0.00038443283343650436	-0.003749666755587716	-1.1280681807093165e-05	-0.0003203606945304205	-0.0003203606945304205	0.0001823463746682262	9.604948669140987e-05	8.993975351259962e-07	1.3229283030107282e-06	0.00013946687773440202	-0.0006405727917824929	0.0019721883931670438	-0.0007257598187162761	1.750218174099499e-05	-5.087977469612067e-06	0.0035222630534237883	-0.00041293119681873347	0.00017525974990773062	2.7811860926217796e-05	1.8745201396535947e-05	4.081803988894524e-06	0.00020277099331212714	-0.0006405727917824929	0.0001823463746682262	9.604948669140987e-05	8.993975351259962e-07	1.3229283030107282e-06	0.00013946687773440202
19	1961	23.40000000000002	150	151	1.0	0.0	0.0	0.16156219381087403	0.03320821824844104	7.414832705012188e-05	-0.0003686645759459761	-0.003613925145921855	7.4315863491303995e-06	-0.0003072204799549803	-0.0003072204799549803	0.0001712218963416623	9.255049209956525e-05	2.2750938714327012e-07	1.8308986613373887e-06	0.00014063747216597663	-0.0006141717963840715	0.0017995001238681797	-0.0006600483981035478	-1.554727903062355e-06	7.419043794303875e-06	0.0035516894743910935	-0.000389348855817512	0.00016920006384989758	4.992337728394527e-05	1.6362031096988974e-05	1.7397694359888458e-06	0.0001991453869185629	-0.0006141717963840715	0.0001712218963416623	9.255049209956525e-05	2.2750938714327012e-07	1.8308986613373887e-06	0.00014063747216597663
20	1980	24.600000000000023	151	152	1.0	0.0	0.0	0.16120189107390476	0.029669976500167887	6.648340186433804e-05	-0.00035194089799256423	-0.0034625583506244645	-2.27614367206981e-05	-0.00029328408166047037	-0.00029328408166047037	0.00016108822220985887	8.886218382953576e-05	1.5146701676594742e-06	1.5287188878252293e-06	0.00014247805733183424	-0.0005853905712222693	0.0016598052298146214	-0.000598237970148607	3.817483808296361e-05	-7.214586623669338e-07	0.0035982620515834433	-0.00037803779584837127	0.0001619038123247393	3.8866997863830326e-05	5.485577255140442e-06	6.012694571238228e-06	0.00021039197319281267	-0.0005853905712222693	0.00016108822220985887	8.886218382953576e-05	1.5146701676594742e-06	1.5287188878252293e-06	0.00014247805733183424
21	1999	25.800000000000026	152	153	1.0	0.0	0.0	0.16085869532985708	0.026262613674601726	4.986281069873357e-05	-0.00033445059010281386	-0.0033521673005078613	-1.0479745610510825e-05	-0.0002787088250856784	-0.0002787088250856784	0.0001505266105682897	8.610268727554202e-05	8.976527198047822e-07	1.201750760987704e-06	0.0001421466806248156	-0.0005605178963007804	0.0014914450300208967	-0.0005226763871788506	2.057908779327686e-05	-8.888452620708844e-06	0.0035899824659298353	-0.0003616282250217218	0.00013686772481322652	4.505529667186002e-05	1.5274835500273113e-05	9.59291884720554e-06	0.0002110471347503745	-0.0005605178963007804	0.0001505266105682897	8.610268727554202e-05	8.976527198047822e-07	1.201750760987704e-06	0.0001421466806248156
22	2018	27.00000000000003	153	154	1.0	0.0	0.0	0.16053342851608765	0.022952802801502595	4.7208819795560035e-05	-0.0003160830374360213	-0.0032674544456903973	5.1717638041637516e-06	-0.0002634025311966838	-0.0002634025311966838	0.00014510691262381687	8.744200462622165e-05	3.664665911626213e-07	1.55722543213376e-06	0.00014286596578461693	-0.0005568220099615842	0.0013603416266039564	-0.00044246907500205054	5.2485939846172806e-06	-1.0853636631591817e-07	0.003608051900895654	-0.0003528274854538291	0.00013632411007818371	4.545936030903428e-05	4.660679619082116e-06	3.693927651030366e-06	0.00021320516062280903	-0.0005568220099615842	0.00014510691262381687	8.744200462622165e-05	3.664665911626213e-07	1.55722543213376e-06	0.00014286596578461693
23	2037	28.20000000000003	154	155	1.0	0.0	0.0	0.16022716725304445	0.019747426793654894	4.7083501257999067e-05	-0.0002964394886503796	-0.0031432975700050048	-5.4224008792856825e-06	-0.00024703290720864984	-0.00024703290720864984	0.00013395794596145403	8.43293104612387e-05	1.3623154403728466e-07	1.1345851865798596e-06	0.00014334116062016185	-0.0005330120556482543	0.0011772494232625845	-0.00037431877747403627	-2.788721313873598e-07	-1.0914659372375674e-05	0.0036201709600840945	-0.00032638284420791685	0.00011113720582926019	3.756645442238342e-05	1.08090162359916e-05	2.0678399072052464e-05	0.00021995455167220885	-0.0005330120556482543	0.00013395794596145403	8.43293104612387e-05	1.3623154403728466e-07	1.1345851865798596e-06	0.00014334116062016185
24	2056	29.400000000000034	155	156	1.0	0.0	0.0	0.15994104092523403	0.016616603609304302	5.0849292266540505e-05	-0.0002758131669704511	-0.003118348798696177	1.295398289636856e-05	-0.0002298443058087094	-0.0002298443058087094	0.00012857388960364427	8.45894265517081e-05	2.954798635637612e-07	1.0837457714448827e-06	0.00014204728728428693	-0.0005253487754533496	0.0010659517281583941	-0.0003091595673801277	5.147042914342204e-06	-1.1841552807993926e-05	0.003587504584846642	-0.00032180394119324867	0.00010177462908866723	7.196681589577586e-05	-3.8082124764458245e-06	8.946459713004682e-06	0.00021239662012465877	-0.0005253487754533496	0.00012857388960364427	8.45894265517081e-05	2.954798635637612e-07	1.0837457714448827e-06	0.00014204728728428693
25	2075	30.600000000000037	156	157	1.0	0.0	0.0	0.15967627779825555	0.013551324877713333	6.395690805375134e-05	-0.00025371308698651784	-0.003012208664485762	1.3261248678053112e-05	-0.000211427572488765	-0.000211427572488765	0.00012070214527316051	8.32985762222844e-05	1.278128395175098e-07	1.6739550830752773e-06	0.00014192156899179656	-0.0005076970107840744	0.0009328093321338641	-0.00023655986245414842	7.529581311001609e-07	3.1005073193203036e-06	0.0035841662784113033	-0.000293090595156707	0.00011054165251238876	2.251492556506113e-05	1.3150142452180038e-05	2.0307060728242395e-05	0.0002174094882442922	-0.0005076970107840744	0.00012070214527316051	8.32985762222844e-05	1.278128395175098e-07	1.6739550830752773e-06	0.00014192156899179656
26	2094	31.80000000000004	157	158	1.0	0.0	0.0	0.15943397682521235	0.010546098572140547	7.74339357846892e-05	-0.000230888859099887	-0.0029982439466598124	1.36928067838226e-05	-0.00019240738258323928	-0.00019240738258323928	0.00011207711865812008	8.28442601354055e-05	-8.221716351314251e-07	1.7351693383362698e-06	0.00014006678117443565	-0.0004921265606059926	0.0007693352851214073	-0.00014458864543164584	-2.7109488497864542e-05	5.158686181352551e-06	0.00353730149595261	-0.00026715324046894733	6.73026636802427e-05	5.092966246064119e-05	4.773677506216418e-06	1.9552034037266595e-05	0.00021017502643596553	-0.0004921265606059926	0.00011207711865812008	8.28442601354055e-05	-8.221716351314251e-07	1.7351693383362698e-06	0.00014006678117443565
27	2113	33.00000000000004	158	159	1.0	0.0	0.0	0.15921661521642544	0.007575850549896396	6.813338584254363e-05	-0.0002038343584739588	-0.0029422520978284877	-3.229390666811375e-05	-0.00016986196539496527	-0.00016986196539496527	0.00010411445526188887	8.077695849613584e-05	-1.331311124330737e-07	1.291124017314256e-06	0.00013933734982963272	-0.00047477906210601287	0.0006388154870707991	-9.079829934582389e-05	-5.320796257374585e-06	-5.85552351938456e-06	0.0035190002419866	-0.000250080981006317	7.502178632286076e-05	3.055957574253747e-05	-6.236906383666345e-07	2.12680838077488e-05	0.00022221320058395867	-0.00047477906210601287	0.00010411445526188887	8.077695849613584e-05	-1.331311124330737e-07	1.291124017314256e-06	0.00013933734982963272
28	2132	34.200000000000045	159	160	1.0	0.0	0.0	0.15902569248007636	0.004647808722735664	4.608156651825911e-05	-0.00017801111422413585	-0.002913831556492977	-1.1809731980455274e-05	-0.0001483425951867804	-0.0001483425951867804	9.844062272246681e-05	8.287068243187183e-05	4.1149505437767283e-07	1.6567758699898988e-06	0.0001378780640179602	-0.000476433487626208	0.00048163177481161477	-5.1404820781519185e-06	1.2309236339860693e-05	3.7828761828762607e-06	0.0034820409298994526	-0.00022489042746922362	5.454634984930225e-05	3.7958170232773805e-05	-1.5010998504731655e-06	1.0858298689256325e-05	0.00020871166470837224	-0.000476433487626208	9.844062272246681e-05	8.287068243187183e-05	4.1149505437767283e-07	1.6567758699898988e-06	0.0001378780640179602
29	2151	35.40000000000004	160	161	1.0	-8.881784197001232e-15	0.0	0.15886193917665065	0.0017550036390203154	4.419172600356779e-05	-0.00014949549262729955	-0.0028717786109377194	8.030050951072628e-06	-0.00012457957718939474	-0.00012457957718939224	8.63073054461363e-05	7.685816573207822e-05	3.564346140799677e-07	1.7648370449794296e-06	0.000138387514995843	-0.0004346343561439538	0.000345464974489681	5.0050736958196145e-05	1.1271353047705361e-05	6.371614837195494e-06	0.0034948787151273634	-0.00020192214893098408	2.902600965018053e-05	3.341616531827871e-05	8.13506423594235e-06	1.1837669522448267e-05	0.0001839680884820876	-0.0004346343561439538	8.63073054461363e-05	7.685816573207822e-05	3.564346140799677e-07	1.7648370449794296e-06	0.00013838751499584573
30	2170	36.600000000000044	161	162	1.0	0.0	0.0	0.15872911135981005	-0.0011205223451933811	4.005503045467049e-05	-0.00011616014105392258	-0.0028792733574896736	-1.6303442048867227e-05	-9.680011754493526e-05	-9.680011754493526e-05	7.596891215289468e-05	7.48672525710267e-05	-5.535839376086588e-07	1.8977227513498999e-06	0.00013416573143134813	-0.0004114995614386727	0.00017221737074666696	0.00013777488005628348	-1.527803976766693e-05	1.0893501237019113e-05	0.003388209011388307	-0.0001732067777722673	3.324954858199792e-05	5.645805913865455e-05	-4.8598465460149574e-06	7.548854591142176e-06	0.00019970501881495122	-0.0004114995614386727	7.596891215289468e-05	7.48672525710267e-05	-5.535839376086588e-07	1.8977227513498999e-06	0.00013416573143134813
31	2189	37.80000000000004	162	163	1.0	0.0	0.0	0.15862916220391657	-0.003944908130001841	3.561946209557903e-05	-8.373817073303869e-05	-0.0027694982121272468	7.4323053306843125e-06	-6.978180894419916e-05	-6.978180894419916e-05	6.0028172653018044e-05	6.713858565780026e-05	1.5086120689834106e-07	1.5861637398768957e-06	0.0001332587207755028	-0.0003592375866688658	-1.5039133806950872e-05	0.00020725717379461102	7.083550687621571e-06	3.274620061462837e-06	0.003365385917344037	-0.00014131251177408187	3.6692199107389925e-05	1.3960853564904242e-05	-3.994547933394019e-06	9.937327960931792e-06	0.00019341292295328846	-0.0003592375866688658	6.0028172653018044e-05	6.713858565780026e-05	1.5086120689834106e-07	1.5861637398768957e-06	0.0001332587207755028
32	2208	39.000000000000036	163	164	1.0	0.0	0.0	0.1585626947420837	-0.006698587711447561	4.371363306057467e-05	-4.919675293268977e-05	-0.002737860950764194	8.756036599306968e-06	-4.099729411057471e-05	-4.099729411057471e-05	4.403932579930931e-05	5.928747376832042e-05	-1.3217291607407291e-07	1.1500467893089002e-06	0.00013093761320871614	-0.00030624636199373136	-0.00020096843786292836	0.00027574242799021514	-4.5218594228930386e-07	-7.099928158396911e-06	0.003306880214782659	-0.00010350583187222274	1.0615471764383912e-05	1.8588454497779265e-05	1.1116826364571259e-05	1.738536545002054e-05	0.0001845561559173719	-0.00030624636199373136	4.403932579930931e-05	5.928747376832042e-05	-1.3217291607407291e-07	1.1500467893089002e-06	0.00013093761320871614
33	2227	40.20000000000003	164	165	1.0	0.0	0.0	0.15853195168510603	-0.009379263374164774	4.699215618496101e-05	-1.2289361022682632e-05	-0.0026234903746702332	-2.1989903505342952e-06	-1.0241134185568897e-05	-1.0241134185568897e-05	2.9236483855935532e-05	5.251298862046036e-05	-4.1452303554837324e-07	1.5029164455691861e-06	0.00013000391209313898	-0.00025250883264278743	-0.00036329045930693195	0.00036441530039395243	-8.666897165413785e-06	2.0705257282908996e-06	0.003283199551230998	-7.750295283828321e-05	4.9090116486225945e-06	2.2667708893423947e-05	-3.3603403852356968e-06	2.775726356184423e-06	0.00018967099324245667	-0.00025250883264278743	2.9236483855935532e-05	5.251298862046036e-05	-4.1452303554837324e-07	1.5029164455691861e-06	0.00013000391209313898
34	2246	41.40000000000003	165	166	1.0	0.0	0.0	0.15853895114867333	-0.011950372587870564	5.029925086438872e-05	2.6288288157316764e-05	-0.002518728052741344	8.813179709389715e-06	2.190690679776392e-05	2.190690679776392e-05	8.935619014037204e-06	3.99357061359771e-05	-4.86249762638602e-07	1.3868767239768746e-06	0.0001292813590256819	-0.00017726400162535326	-0.0005587582898749326	0.0004104142686180308	-9.64842241283663e-06	-6.60902598940675e-07	0.0032649814759608013	-4.296717102054508e-05	7.853052303895963e-06	2.8461697118819712e-06	2.0356375895942797e-05	1.4226632804605283e-05	0.000194282798595504	-0.00017726400162535326	8.935619014037204e-06	3.99357061359771e-05	-4.86249762638602e-07	1.3868767239768746e-06	0.0001292813590256819
35	2265	42.60000000000003	166	167	1.0	0.0	0.0	0.15858567083335492	-0.014401181293408727	4.182838510228252e-05	6.715108120586288e-05	-0.0023828893583349824	-2.5754911233602112e-05	5.595923433821894e-05	5.595923433821894e-05	-1.6707575911539962e-05	2.4518898190408735e-05	2.5974692791953886e-07	1.0946548719724802e-06	0.00012880623318260525	-7.565550910827243e-05	-0.0007899998285075781	0.0004988861572599669	1.36025577839753e-05	-7.91059982653953e-06	0.003253061509256029	3.883105779746886e-06	-7.705801200323312e-06	2.5934711143474673e-05	1.8851634694067207e-05	3.273612167353043e-05	0.00017286414177999378	-7.565550910827243e-05	-1.6707575911539962e-05	2.4518898190408735e-05	2.5974692791953886e-07	1.0946548719724802e-06	0.00012880623318260525
36	2284	43.800000000000026	167	168	1.0	0.0	0.0	0.1586738852611907	-0.01665345901360009	2.7879433224009484e-05	0.00010927777446567699	-0.002121666082047743	-2.1429925229439634e-06	9.106481205473115e-05	9.106481205473115e-05	-4.1702661169656725e-05	8.025058310742226e-06	-2.483270283820418e-07	1.0995724473804878e-06	0.00012992941080299978	2.4833165957425693e-05	-0.00100170777693175	0.0005529574278041946	-8.435526892741549e-07	-8.096464893066543e-06	0.003281429161597429	6.233270904577892e-05	-3.458710750272112e-05	-1.4412092444180163e-05	1.1544379913213136e-05	3.317588062719588e-05	0.0001808476551434227	2.4833165957425693e-05	-4.1702661169656725e-05	8.025058310742226e-06	-2.483270283820418e-07	1.0995724473804878e-06	0.00012992941080299978
37	2303	45.00000000000002	168	169	1.0	0.0	0.0	0.1588046826372373	-0.01863530599822724	2.1183901221987574e-05	0.00015231697762752017	-0.0018420278872065543	-1.1248071481099853e-05	0.00012693081468959983	0.00012693081468959983	-7.120864596386123e-05	-9.610639453588118e-06	2.7705173545235513e-08	1.0841173363543394e-06	0.00013024650189685533	0.0001342727498296565	-0.0012898749703799187	0.0006358978562655925	9.047156671150642e-06	-8.574364356509356e-06	0.0032894424556900287	0.00010802692721779946	-0.00012626080688616162	2.1329332857826648e-05	1.805772511788186e-05	1.2297110307700812e-05	0.00016228092442846192	0.0001342727498296565	-7.120864596386123e-05	-9.610639453588118e-06	2.7705173545235513e-08	1.0841173363543394e-06	0.00013024650189685533
38	2322	46.20000000000002	169	170	1.0	0.0	0.0	0.1589784476202934	-0.02033429985616325	1.7266748810941537e-05	0.0001952129884846554	-0.0015559598286654687	3.413766659007779e-06	0.0001626774904038801	0.0001626774904038801	-9.288701738583835e-05	-2.570049894561814e-05	1.1227987608420776e-06	1.5837271873581812e-06	0.00013437927136960968	0.0002391970441703592	-0.001410310647106886	0.0006901791182741781	4.160651585701184e-05	2.9037315762767384e-06	0.0033936892469801543	0.00015047957157882612	-4.207780885700542e-05	4.881933814962821e-06	3.3428163001244154e-05	1.8606638408525566e-05	0.0001994508164099471	0.0002391970441703592	-9.288701738583835e-05	-2.570049894561814e-05	1.1227987608420776e-06	1.5837271873581812e-06	0.00013437927136960968
39	2341	47.40000000000001	170	171	1.0	0.0	0.0	0.15919484864669542	-0.021703127888746402	1.1855202493141992e-05	0.00023758906431942117	-0.0011816962365008357	-1.4236859294606869e-05	0.0001979908869328505	0.0001979908869328505	-0.00011965961851596594	-4.649392586164441e-05	1.7105982877975988e-06	1.3899194883516978e-06	0.00013836877568543314	0.0003609216118900333	-0.0015752269810087177	0.0007121933074313056	5.976223147165861e-05	-3.0927821307154426e-06	0.0034945089035269524	0.0001853134204565089	-5.137970898961425e-05	1.198769760558918e-05	3.299097200574335e-05	8.392898324242725e-06	0.0002025444888242438	0.0003609216118900333	-0.00011965961851596594	-4.649392586164441e-05	1.7105982877975988e-06	1.3899194883516978e-06	0.00013836877568543314
40	2360	48.600000000000016	171	172	1.0	0.0	0.0	0.1594547084437048	-0.022625925410192746	1.1282031754754531e-05	0.00028213052969935926	-0.0006638988063918487	1.3090517817831946e-05	0.0002351087747494655	0.0002351087747494655	-0.00014414917726145626	-6.435252536677043e-05	2.8450604167525367e-06	2.0027604713823e-06	0.0001445141108003087	0.00047416770638704717	-0.0017284566705083118	0.0007662712307385829	9.390311605621154e-05	1.0689674023833138e-05	0.0036495574413888112	0.0002451381600587539	-4.8665310186865596e-05	-6.361530919160992e-05	2.697945560816071e-05	-2.1196133354970285e-06	0.00019489652503084339	0.00047416770638704717	-0.00014414917726145626	-6.435252536677043e-05	2.8450604167525367e-06	2.0027604713823e-06	0.0001445141108003087
41	2379	49.80000000000001	172	173	1.0	0.0	0.0	0.1597563038342013	-0.023025592840690473	9.579892822909362e-06	0.00032106025129366444	-0.00013543605460360555	-1.6494795681522286e-05	0.000267550209411388	0.000267550209411388	-0.0001589518525903126	-7.555029736572238e-05	-2.9841301656901773e-06	1.6161262537677838e-06	0.00015174549871670753	0.000540171605869987	-0.0018278994554131334	0.0007795295711453538	-8.215004623220284e-05	-1.072177826915699e-06	0.0038323132196428703	0.00027374959713553085	-7.599972284154364e-05	-6.266578256446264e-06	-3.084600763433294e-05	-2.184767455411895e-05	0.00022032066427221507	0.000540171605869987	-0.0001589518525903126	-7.555029736572238e-05	-2.9841301656901773e-06	1.6161262537677838e-06	0.00015174549871670753
42	2398	51.00000000000001	173	174	1.0	0.0	0.0	0.16009593951672585	-0.022877018547974748	-9.268239208206811e-06	0.00035821111375539116	0.000432584640035049	-2.120146838071006e-05	0.00029850926146282527	0.00029850926146282527	-0.00017396378945682377	-8.784390042395644e-05	2.969028398414276e-06	1.7076374951794237e-06	0.00015960804134641153	0.0006134581396573463	-0.0018994566896571514	0.0007929582657719536	9.77747590114283e-05	-9.313966454382527e-07	0.00403087858519033	0.00031087077574408874	-5.713451792133464e-05	-2.8469243883580253e-05	5.700381530013673e-05	8.15877472609481e-06	0.00022464165857777882	0.0006134581396573463	-0.00017396378945682377	-8.784390042395644e-05	2.969028398414276e-06	1.7076374951794237e-06	0.00015960804134641153
43	2417	52.2	174	175	1.0	0.0	0.0	0.16047131181186458	-0.022130924728816122	-3.3213651225983704e-05	0.0003925334765220445	0.0010596029982822067	-2.6689355654843725e-05	0.00032711123043503823	0.00032711123043503823	-0.00017789758216361503	-9.195667722585387e-05	3.5185145083415876e-06	1.883905135657874e-06	0.00016894159710045727	0.0006359639830396319	-0.0019031473229712908	0.0007836720825616915	0.00011425899512793344	9.440419503911654e-07	0.004266575126204934	0.0003481718395421027	-7.885517094929928e-05	-2.038316152874435e-05	4.5143355425660425e-05	9.408830290077294e-06	0.00023715062301793658	0.0006359639830396319	-0.00017789758216361503	-9.195667722585387e-05	3.5185145083415876e-06	1.883905135657874e-06	0.00016894159710045727
44	2436	53.4	175	176	1.0	0.0	0.0	0.16087945262463121	-0.02073763842549112	-2.3695100729769726e-05	0.0004237481490112216	0.0017269696083677955	4.572645664727168e-05	0.0003531234575093505	0.0003531234575093505	-0.0001741826053391531	-9.146687055532739e-05	3.1629903502777645e-06	1.9574651823004744e-06	0.00017876794483347953	0.0006268240581075663	-0.0018419578667662612	0.000744031215216944	0.00010330308464903184	8.927537547375512e-08	0.004514746868890359	0.0003697836110564531	-6.0033181763396997e-05	-4.459070750953248e-05	4.466757833672089e-05	1.1957513480113915e-05	0.0002559587068749405	0.0006268240581075663	-0.0001741826053391531	-9.146687055532739e-05	3.1629903502777645e-06	1.9574651823004744e-06	0.00017876794483347953
45	2455	54.6	176	177	1.0	0.0	0.0	0.161319177091027	-0.018700283673717934	-1.1886769800549864e-05	0.00045570078378037726	0.0023477398951785786	-2.2109794788831958e-05	0.0003797506531503135	0.0003797506531503135	-0.0001539289146851417	-7.919651101313839e-05	3.578039116614442e-06	1.5897657473236798e-06	0.00018860955253800836	0.0005474365945227569	-0.0016571015333494074	0.0006793002302177595	0.00011519839469473445	-1.1914921346279616e-05	0.004763425862289587	0.00038062632797118603	-7.065889474934875e-05	-4.243023279529571e-05	4.880933728106375e-05	3.0214829206041357e-06	0.00026249227478806017	0.0005474365945227569	-0.0001539289146851417	-7.919651101313839e-05	3.578039116614442e-06	1.5897657473236798e-06	0.00018860955253800836
46	2474	55.8	177	178	1.0	0.0	0.0	0.1617887087919317	-0.016066294546938375	-5.803688167967205e-05	0.0004833626180290318	0.0029202383583805374	-7.019042896941242e-05	0.00040280218169086126	0.00040280218169086126	-0.00012470886097852674	-5.941675717382882e-05	1.6535626983303699e-06	1.476668467638427e-06	0.00019617210224890356	0.00042365567236801884	-0.0014319086572656206	0.0006093552976198428	5.643269914520229e-05	-1.6859271000124884e-05	0.004954470548568804	0.00037642285685685653	-7.279601646760633e-05	-6.409848251286246e-05	2.0736137721368363e-05	-1.3246155521798838e-06	0.0002861506253867489	0.00042365567236801884	-0.00012470886097852674	-5.941675717382882e-05	1.6535626983303699e-06	1.476668467638427e-06	0.00019617210224890356
47	2493	56.99999999999999	178	179	1.0	0.0	0.0	0.16228632938614307	-0.012932995279873833	-7.440338496834934e-05	0.0005118785703936701	0.0033463601757485473	3.745742239205783e-05	0.0004265654753280574	0.0004265654753280574	-9.330093364581812e-05	-3.6240181834807586e-05	3.3868609012963655e-06	2.5708783111852076e-06	0.00020346722087549073	0.00026573933146279734	-0.0012718162663393625	0.0005121067962770628	0.00011032872211752186	8.764057897328726e-06	0.0051384272128803055	0.00038835532707920303	-0.00018501406979273133	-3.32641370941536e-05	2.735970798297344e-05	1.6210214149972978e-05	0.00030111550476511276	0.00026573933146279734	-9.330093364581812e-05	-3.6240181834807586e-05	3.3868609012963655e-06	2.5708783111852076e-06	0.00020346722087549073
48	2512	58.19999999999999	179	180	1.0	0.0	0.0	0.16281347183510947	-0.009338927413995913	-6.965554675592043e-05	0.00054240632753913	0.0038417755560072944	-2.7961745967199997e-05	0.0004520052729492766	0.0004520052729492766	-3.985882571970108e-05	-1.6410407377810854e-06	-6.335452907606984e-08	2.4955005763318942e-06	0.00020776906204441055	6.446905360615431e-05	-0.0007780157331095778	0.0004168080663013815	2.7664694091699123e-06	5.672591668883885e-06	0.005247103120536817	0.000423213433212769	-8.420764679781517e-05	-7.776169497340944e-05	1.9501488557302546e-05	1.948055561400695e-05	0.0003422645099537046	6.446905360615431e-05	-3.985882571970108e-05	-1.6410407377810854e-06	-6.335452907606984e-08	2.4955005763318942e-06	0.00020776906204441055
49	70	59.399999999999984	5	180	-1.0	0.0	0.0	0.1633759741736645	-0.0049729703857884335	-6.736708513051948e-05	-0.000582598349570973	-0.004890138500407664	-3.253866921800189e-05	0.00048549862464247637	0.00048549862464247637	7.71154602641917e-06	3.2965085233451536e-05	1.1912935873695319e-07	-2.3288502038888413e-07	0.00020877735563509467	-0.00014049825949570053	-0.00043635979993788057	0.0003531553034755609	7.0795498330682204e-06	-6.351861933946647e-05	0.00527332362857649	0.0004231911948846894	-7.212405514687688e-05	-8.726994997114203e-05	5.394184390078901e-05	1.3575012794880948e-05	0.00034569397244785943	-0.00014049825949570053	7.71154602641917e-06	3.2965085233451536e-05	1.1912935873695319e-07	-2.3288502038888413e-07	0.00020877735563509467
50	71	60.58169437486222	5	233	0.9995769500822006	0.029084718743114565	0.0	0.1639016431304669	-1.8433609005580765e-05	-6.0095018084643666e-05	0.00046873956403381545	0.005018935053158042	-1.7994535126250255e-05	0.0005282117248910873	0.0005156687533629635	1.5452724875116404e-05	2.0030910946919842e-05	-5.548669748243327e-07	6.121399073384133e-06	0.00022299686741316768	-0.00036156891120665217	-2.174016223105337e-05	0.00019994813300877294	-1.6202515501020284e-05	9.729379250049113e-05	0.005244139714897781	0.0004616972776152179	-6.030354818739288e-05	-8.334236472501836e-05	3.4839413082372016e-05	-1.4859898995686694e-05	0.0003466277245082021	-0.00010201375348737311	1.492977197825122e-05	2.0030910946919842e-05	-5.548669748243327e-07	6.121399073384133e-06	0.0002050241420689042
51	3213	61.74508312458668	233	234	0.9961946980917458	0.08715574274765592	0.0	0.16429255117367442	0.004545877539358806	-7.709809169773572e-05	0.0003130765223812171	0.004109687243570732	-1.6011612099933842e-05	0.0005759622619918297	0.0005361416744661386	-1.3049263975003321e-05	-3.555018586197975e-05	-2.2409148800341695e-06	1.9783447929946886e-06	0.0002533416146767744	-0.0005721830780651939	0.0004923795808831171	0.00010823599610900973	-7.325154825405531e-05	-5.3959344703226876e-06	0.005146739305500313	0.0004867667172133782	2.4902514293245404e-05	-0.00013187336491492517	-4.532879803196877e-06	4.674026244963689e-05	0.0003879878828410007	0.00019306762799620398	-1.567524406862306e-05	-3.555018586197975e-05	-2.2409148800341695e-06	1.9783447929946886e-06	0.00022332652486068989
52	3229	62.90847187431113	234	235	0.9894416385809441	0.14493185930724856	0.0	0.16454821529733105	0.008466509691272718	-6.900467042605422e-05	0.00019825172493204146	0.0037315770602570917	3.219845464329683e-05	0.0006334794910421394	0.0005578475646556034	-9.654322695473215e-05	-0.00014833545723265976	2.668998407106118e-06	1.9776771487661056e-06	0.0003116337416687043	-0.0007015862964177558	0.0006579498672832865	-2.5924928917321808e-05	7.194344816548748e-05	-5.381453133188221e-06	0.004966237033941587	0.0005793332167988203	-7.887539468856432e-05	-0.0001342129949220187	1.4508027956133643e-05	-1.838041510811196e-05	0.00047183476414679567	0.0007573776716100484	-9.226212276690313e-05	-0.00014833545723265976	2.668998407106118e-06	1.9776771487661056e-06	0.00034086059877788807
53	3247	64.07186062403558	235	236	0.9793406217655526	0.2022175723320322	0.0	0.1647204810241738	0.011972301904773698	-9.066596542093936e-05	0.0001462797287534734	0.0032800073667448703	-7.552104463306712e-05	0.0006932616527660883	0.0005799105987173969	-0.0001174842793731031	-0.00020261658585215992	-4.348100396451177e-07	1.6626794536654353e-06	0.0003581826195096957	-0.0008399385521125178	0.0009754134335753643	-0.00010080623417248075	-2.5545568773984657e-05	-7.839301335263234e-06	0.0047708994283376036	0.0006724881052722165	-2.0120492206194846e-05	-0.00017950271607109755	-9.51633291792841e-06	6.172824435546189e-05	0.0005287647999067055	0.0010137922063568217	-9.898556752383893e-05	-0.00020261658585215992	-4.348100396451177e-07	1.6626794536654353e-06	0.0004477719650615927
54	3264	65.23524937376003	236	237	0.9659258262890679	0.25881904510252235	0.0	0.16486383269373042	0.015048348789861403	-0.00013798892657195932	0.00014042361035976336	0.0028720864034305384	-1.9124877668972792e-05	0.0007555423348070553	0.0006013587830277898	-0.0001246075875981298	-0.0002485665426609296	-2.3456789138733023e-06	1.52174483157798e-06	0.0004056281549292139	-0.0009541575903157372	0.0012975722036622998	-0.00016700665831382224	-8.684846588472844e-05	-4.833878532596037e-06	0.004500336618925181	0.0006242915097274585	9.947166438293869e-05	-0.00011937393344195304	-2.3063136938830348e-05	3.272932884249905e-05	0.0005981498570842723	0.0012119801366640929	-8.07669468822467e-05	-0.0002485665426609296	-2.3456789138733023e-06	1.52174483157798e-06	0.0005692436535172613
55	3279	66.39863812348449	237	238	0.9492426435730351	0.31454475615161	0.0	0.16512391166739254	0.01742150463390771	-0.0001611903920918932	0.0003797343369644768	0.0018742252846620754	-2.7278053370894962e-05	0.0008165694925602648	0.000619108918215172	-0.00013680872890966712	-0.000301973342470485	-2.4405691589427143e-06	1.6023236729284982e-06	0.0004559088044691278	-0.0009559446233426565	0.001420541817731043	-0.00031551179407895204	-9.044947989631251e-05	2.678583065538534e-06	0.004179808229625368	0.0006885471551583619	0.00015936779682209409	-0.00016268575870078593	-1.9888316708354295e-05	3.311943419564952e-05	0.0006883577272937386	0.00140524938657881	-5.048889985956079e-05	-0.000301973342470485	-2.4405691589427143e-06	1.6023236729284982e-06	0.000716407385729218
56	3293	67.56202687320895	238	239	0.9293475242268208	0.3692061473126887	0.0	0.16564018011718185	0.018914490206282886	-0.0001411399760811054	0.0006528025626141576	0.0011117458600882757	6.737888539247051e-05	0.0008742940409294201	0.0005870133212572495	-0.00012684017297387603	-0.00038341255284060724	-4.702591050548996e-07	2.4248609548009894e-06	0.0005604270241570907	-0.0008464085089328724	0.0015992527005700722	-0.00037026841754436853	-3.7899901549345104e-05	2.9560240081911936e-05	0.003809597264013199	0.0008814941594490064	0.0001066370592750231	-0.00019937227242426648	-4.1711657743294455e-05	5.897856579350071e-05	0.0006669517887126553	0.0016949615858028893	4.8024079564721456e-05	-0.00038341255284060724	-4.702591050548996e-07	2.4248609548009894e-06	0.0010005867055582949
57	3307	68.7254156229334	239	240	0.9063077870366507	0.42261826174069783	0.0	0.1664441986295972	0.01971987438890771	-0.00011537060815163143	0.0009552344622165143	0.0004990225051613693	-1.5840149533522538e-05	0.0009254279410114469	0.0005779175562408966	-0.00012243718033470502	-0.000425025911407188	-2.3249343473069873e-06	2.209717321224978e-06	0.0006169329779433066	-0.0007884012390848832	0.0013418520954719302	-0.00040664031298759997	-8.85396297914598e-05	3.1903764568435916e-05	0.0036209102979988493	0.0007975444373002208	0.00022924007093845134	-0.00021506759545944604	-5.3125637606749744e-05	7.715144001399902e-06	0.0008395232872577068	0.0017681578707476387	0.0001363720444764811	-0.000425025911407188	-2.3249343473069873e-06	2.209717321224978e-06	0.001171951151642612
58	3319	69.88880437265784	240	241	0.8802013911801089	0.4746003697476445	0.0	0.16778658791829948	0.019554956080909854	-0.00013777489996022425	0.0017295441151880808	-0.0008288591211570821	-2.8968434083663096e-05	0.000970415341555821	0.0005673783918445372	-9.349033871517817e-05	-0.0004588687521532652	-2.438293597649878e-06	1.9727609304354087e-06	0.0006605657881153212	-0.0005155137019427412	0.0014490682685142468	-0.0004951414993198964	-9.399513475430838e-05	3.486837213748406e-05	0.0032005440971252684	0.000724173592447686	0.0003220077692845727	-0.00022413935262393693	-1.829118388645028e-05	3.6375931569041813e-06	0.0008265971112646694	0.0018104086991635516	0.0002678976889491101	-0.0004588687521532652	-2.438293597649878e-06	1.9727609304354087e-06	0.0013308017697583189
59	3333	71.05219312238229	241	242	0.8511166724370025	0.5249765803345556	0.0	0.16988276748992465	0.018258222422277454	-0.00015377012890358994	0.002462815028062254	-0.0017646081961077142	-3.0220238030682803e-06	0.0010054807177448484	0.0005395423894083062	-7.320110291203843e-05	-0.0004897926376373465	-5.520019842987481e-06	3.3746400097484854e-06	0.0007103709705071912	-0.00040152514562765947	0.0011126710980315139	-0.0005236366802388939	-0.00018096899650624129	8.314483526442748e-05	0.0030912680413873236	0.0007464086565706193	0.0003630109713879963	-0.00026188912971977053	-5.9992665565921825e-05	1.7575397809311798e-05	0.000892418314790037	0.0017887033192879023	0.00040204663191612515	-0.0004897926376373465	-5.520019842987481e-06	3.3746400097484854e-06	0.0014808649045268696
60	3347	72.21558187210675	242	243	0.8191520442889896	0.5735764363510492	0.0	0.17273856472939308	0.01610313338513833	-0.00014886412254175345	0.0032487794508746226	-0.002545569878170532	1.2834036526741246e-05	0.0010324712437771678	0.00043523673451835974	4.43006018411102e-05	-0.000513043925339683	-3.0110424218987834e-06	1.7937006067072943e-06	0.0007724319032383633	-2.1762876062174884e-05	0.001103823384583573	-0.0005282640099724935	-0.00010565342945833977	4.742282587802364e-05	0.002679578200017238	0.0006353105164046587	0.0004964296066112298	-0.0002561626721012538	-4.875619931140089e-05	2.7169211641293592e-05	0.0008742472980634397	0.001678963709398413	0.0006540882423199173	-0.000513043925339683	-3.0110424218987834e-06	1.7937006067072943e-06	0.0016432989065241418
61	3363	73.37897062183121	243	244	0.7844156649195733	0.6202354912682632	0.0	0.17652514808974362	0.013079212401222411	-0.00014473993874052865	0.004324387269826452	-0.003502272089661307	-4.585668924291647e-06	0.0010485606516595497	0.0003871277321857138	7.617187234662423e-05	-0.0005328982557113823	5.154606128613477e-06	-3.178983197438309e-06	0.0008026918334591635	0.00019217048927534956	0.0005853555401858613	-0.000555645828939236	0.00014621888667294586	-0.00010427974371521765	0.0026991230465160557	0.0006716649998325739	0.0004893274944457962	-0.000327915991662065	8.529747922960853e-05	-7.939262466018781e-05	0.0009188328132253693	0.0015697350124923325	0.0008155409104392634	-0.0005328982557113823	5.154606128613477e-06	-3.178983197438309e-06	0.0017377764324563113
62	3379	74.54235937155568	244	245	0.7470250712409955	0.6647958656139384	0.0	0.1813605666469872	0.009247170239434256	-0.0001549522780349091	0.005346449844660678	-0.0041618122339150045	-1.5839009664469226e-05	0.0010548292733761528	0.000351479536144997	0.0001417406669761346	-0.0005203110966412018	-4.742246795853043e-06	2.9370583356256346e-06	0.0008014637849486259	0.0006147855827633095	0.0005392710560125988	-0.0004970041449239716	-0.0001494781772442977	9.639190949317707e-05	0.0023799276316609705	0.0007926552499234141	0.0006133810218299453	-0.00028100720830841257	-9.34771099071197e-05	6.799834767613741e-05	0.0007005117008240217	0.0014046650121058526	0.0009758272319569983	-0.0005203110966412018	-4.742246795853043e-06	2.9370583356256346e-06	0.0017387192762272452
63	3394	75.70574812128014	245	246	0.7071067811865521	0.707106781186543	0.0	0.18744468754064403	0.004621711053256631	-0.00016459989452349166	0.006821791942652949	-0.005089106138440245	-3.456223312695906e-06	0.0010531250900567028	0.00022344047711076375	0.0002744609844750831	-0.000512144230535561	-2.5277868110859843e-06	2.937321012600846e-06	0.0008041743592637792	0.0009423629974248565	0.00011187414668013731	-0.0004861631624158347	-7.92483740434738e-05	9.744447898881954e-05	0.002374928352119027	0.0006866564134695025	0.0006500304044365627	-0.0002878068616570339	-5.07946827502524e-05	7.37979534802872e-05	0.0007776083975501915	0.001142119045365336	0.0011931395527296318	-0.000512144230535561	-2.5277868110859843e-06	2.937321012600846e-06	0.0017228529275183397
64	3410	76.86913687100459	246	247	0.6647958656139379	0.747025071240996	0.0	0.19500126382631897	-0.0008010692560145507	-0.00017310137567962873	0.008291360628696953	-0.005756454480102117	-1.3546738999578215e-05	0.0010416521979133004	0.000176835179219869	0.0003147163746243497	-0.0004990992321832071	2.378349341335402e-06	-4.384001404666161e-06	0.0007932364874566214	0.0011458556963560803	-0.0004465755350641408	-0.0005025540887786777	8.383973687470184e-05	-0.00011926693814607851	0.00255845870605392	0.0005651088952077237	0.0004847319520785232	-0.0002879342944149384	7.696913148937864e-05	-0.00010215478477201285	0.0008609472099860644	0.0009473624290812541	0.0012876466943984044	-0.0004990992321832071	2.378349341335402e-06	-4.384001404666161e-06	0.0016590709540853532
65	3426	78.03252562072903	247	248	0.6202354912682609	0.784415664919575	0.0	0.204016069311505	-0.006771310271122783	-0.00016582934671026655	0.009738250341675136	-0.006184027550114348	2.8090796938302524e-05	0.001022152227653843	0.0001385104860959578	0.0003605571812608045	-0.00047700817859032337	-3.413081103110576e-06	3.7503011071629867e-06	0.0007677083252644503	0.0014810405096167198	-0.0007774404355782812	-0.0005092470913815295	-8.868740290165753e-05	0.00012784146966597873	0.0026359092006974774	0.0005269523340608515	0.0005752667780276853	-0.00029747486657096683	-6.145981731608388e-05	8.186535909612578e-05	0.0008872013780951548	0.0007677307281704564	0.0013669834729448894	-0.00047700817859032337	-3.413081103110576e-06	3.7503011071629867e-06	0.00156348706014218
66	3441	79.19591437045348	248	249	0.5735764363510416	0.8191520442889948	0.0	0.21437287987281567	-0.012999351226342493	-0.00016679250999241158	0.010975370780946209	-0.006272054360325073	-3.001712350259256e-05	0.0009948935033870846	0.00010682675203387861	0.0004092832307183206	-0.0004448805327595313	-2.7644180383905395e-06	3.4441171522066622e-06	0.000729084588685264	0.0018585638862610233	-0.0009045254250778324	-0.00044698039674727266	-6.744503612835873e-05	0.00012450585668424306	0.002630346545288364	0.0004842017317526509	0.0005637348477904218	-0.0002606477061868852	-2.547349603362139e-05	6.251507160003239e-05	0.0008161134251351261	0.0006039904556998115	0.001423301666210222	-0.0004448805327595313	-2.7644180383905395e-06	3.4441171522066622e-06	0.0014391079411003014
67	3457	80.35930312017794	249	250	0.5249765803345608	0.8511166724369993	0.0	0.22609328067797085	-0.01932529320926786	-0.0001365895034798474	0.01246543082936416	-0.006379829605525664	9.042313652772094e-05	0.0009576161922576626	3.809563243650072e-05	0.0005106591805910637	-0.00037871325893204066	-2.791269040123164e-06	3.2766238672091176e-06	0.000645898206037768	0.002071210388331594	-0.0011944840367803622	-0.0003845874147439333	-5.9257307581690774e-05	0.00012244451210809598	0.002795138766096748	0.0004289457405457044	0.0006537281241909285	-0.0002236806518352461	7.990876800213517e-06	6.230735092262958e-05	0.0008256206142274778	0.000364074636545422	0.0013674759648754664	-0.00037871325893204066	-2.791269040123164e-06	3.2766238672091176e-06	0.0011743906677104375
68	3473	81.5226918699024	250	251	0.47460036974763903	0.8802013911801118	0.0	0.239206990700044	-0.025619266856698856	-9.95424739226597e-05	0.013761989214782111	-0.006208117689336323	-1.6329077413345563e-05	0.0009171924202358531	8.678919711280821e-06	0.0005298819546023798	-0.0003397065538101585	-1.2890272542113824e-06	3.1114506047308456e-06	0.0006040891352924456	0.0019669658381419783	-0.0014597064819160382	-0.00023590558995681228	-1.1394874797326088e-05	0.00011291808647353041	0.003167991973658932	0.000332929740916744	0.0005807763199633872	-0.0001411141707600228	0.00010152419606369815	9.503273738648126e-05	0.0007764668773322112	0.00023609803985822714	0.0013121127900662792	-0.0003397065538101585	-1.2890272542113824e-06	3.1114506047308456e-06	0.0010258642511456818
69	3487	82.68608061962686	251	252	0.4226182617407055	0.9063077870366472	0.0	0.2536470146782345	-0.0316898136387938	-0.00012316454801228043	0.015118058741598855	-0.005932975874853561	-3.091507076589588e-05	0.0008699288787412946	4.004111565861256e-06	0.0005487551249813203	-0.0002910725676219949	-7.834640292990184e-07	2.371689429217375e-06	0.0005462733439721406	0.0021158485412860395	-0.0015525460350868793	-0.000249771689815199	7.989286587278662e-06	9.13813470286416e-05	0.0033081446116380734	0.000266732861060276	0.000713937631873029	-0.0001806476618521402	1.892357945394102e-05	4.9069843805340935e-05	0.0006885074307126162	0.00014271039756033114	0.0011866528412878264	-0.0002910725676219949	-7.834640292990184e-07	2.371689429217375e-06	0.0008437299342054542
70	3501	83.84946936935133	252	253	0.36920614731267654	0.9293475242268255	0.0	0.26927496312525767	-0.037348808908182186	-0.00015034704596623107	0.016137838152447515	-0.0053850146639232155	-2.3449925142005415e-05	0.0008197079476695478	-9.29891569652382e-06	0.0005553017023829484	-0.000256469066261266	-7.228383322361479e-07	1.307709731699297e-06	0.0004974468637360748	0.002144730445517709	-0.0016130956667263895	-0.0002803362478153619	1.7051919768939146e-05	5.907739926591873e-05	0.003607646476804627	0.00012810207168684456	0.000697501945439851	-0.00015941804885220804	-3.0217044011383814e-05	9.362210262769748e-06	0.0005893916033942849	7.464879605123903e-05	0.0010871984176534905	-0.000256469066261266	-7.228383322361479e-07	1.307709731699297e-06	0.0007087559078707577
71	3513	85.01285811907579	253	254	0.3145447561516201	0.9492426435730319	0.0	0.28595005527720607	-0.04242287862469249	-0.00014082984885495852	0.017212346151449287	-0.0047631247690973835	4.2484319364550507e-05	0.0007673205329947803	-2.610770023507878e-07	0.0005795124420192462	-0.00016683585017595245	-8.900030163811937e-07	1.949459661744287e-06	0.00041056088083907103	0.0019384238781820873	-0.001672862445048454	-0.00012189554253366705	1.8024440692512537e-05	7.530181945138045e-05	0.003942192236142692	0.0001682434493392093	0.0005450574845915811	-0.00013887171903352084	-2.3130103257116464e-05	1.6124666317941174e-05	0.0005974834832536154	1.7702409568104584e-05	0.0007431112802160106	-0.00016683585017595245	-8.900030163811937e-07	1.949459661744287e-06	0.00046477163192121045
72	3527	86.17624686880025	254	255	0.2588190451025197	0.9659258262890685	0.0	0.3036337309741781	-0.04680656696400615	-0.00013434119046916657	0.01815500524249475	-0.004004251909529938	-2.95070025929666e-05	0.0007143362753922837	1.4702103982818059e-05	0.0005710247711328465	-0.00011388315606735154	-6.450442483296821e-07	3.63367921321169e-06	0.00036115611321586426	0.0017994993101644171	-0.0016238947317145404	-5.768732002650282e-05	2.5852659305003573e-05	0.0001235204759065529	0.004169191545953596	0.00011172065121578383	0.0005061152742666716	-0.00012058486522075215	-2.243562165127828e-05	3.957564672580591e-05	0.0005324590081497707	1.0604749692341649e-05	0.0005139559878686493	-0.00011388315606735154	-6.450442483296821e-07	3.63367921321169e-06	0.00034586457882719595
73	3541	87.33963561852471	255	256	0.202217572332041	0.9793406217655509	0.0	0.3221104154822584	-0.05035423142109029	-0.00012797949133218847	0.018798363773665894	-0.00309107700463835	4.223040086692282e-05	0.0006654200589965581	1.1720057767863816e-05	0.0005622546932737818	-7.530820887124634e-05	-1.6208284189442175e-06	2.396668811608798e-06	0.0003173042639214549	0.001344828456730134	-0.0014438597477450955	9.276540767665658e-06	5.568334574874393e-06	8.227573529008177e-05	0.004381782170607211	-7.727133382118626e-06	0.0005481887903914917	-0.0001425836773693928	-4.280577522781698e-05	-1.7318624394971693e-06	0.00036282363257235124	1.95663550289703e-06	0.00033325662125102836	-7.530820887124634e-05	-1.6208284189442175e-06	2.396668811608798e-06	0.0002700199655231344
74	3556	88.50302436824917	256	257	0.14493185930724348	0.989441638580945	0.0	0.3411625324004851	-0.05294914068566915	-9.900225463147828e-05	0.019305870062787556	-0.0020987415245193666	1.5724072534497533e-05	0.0006201309673455412	2.5070526698561046e-05	0.000552683874874675	-3.128519485268432e-05	-1.018716888328676e-06	1.804688894160713e-06	0.00027381051029798587	0.001036360003050574	-0.0012524181350969245	5.986349493002686e-05	2.352721489136066e-05	6.0473213541245174e-05	0.004529801130392322	-3.339634649962564e-05	0.00045189269367120535	-0.0001307959737360474	-7.71705414359054e-06	2.429932785725691e-05	0.00042212130275759256	1.5741469022716577e-05	0.0001178829930980705	-3.128519485268432e-05	-1.018716888328676e-06	1.804688894160713e-06	0.0002101215591086157
75	3573	89.66641311797362	257	258	0.087155742747665	0.9961946980917448	0.0	0.3606568884094373	-0.05452036633860162	-9.839294047864645e-05	0.01968284195511688	-0.0010437097813455823	-1.4505444228833878e-05	0.000580832984348693	8.960282689873972e-05	0.000543864654851143	6.327691848556519e-05	-1.5972126898926697e-06	7.116906937833577e-07	0.0002327635048308016	0.0006888849190590032	-0.001062943263359742	0.00018543091338032685	1.0711388818088706e-05	2.3208371408606295e-05	0.0046133469151734136	-6.213035203498501e-05	0.00040221020367506825	-6.4721853119466e-05	7.5620267993479706e-06	5.895927125631981e-06	0.00037650560988886436	8.261720350695544e-05	-0.0003687797669237466	6.327691848556519e-05	-1.5972126898926697e-06	7.116906937833577e-07	0.0001529174640953205
76	128	90.82980186769808	8	258	-0.029084718743105056	-0.9995769500822007	0.0	0.3808992005287464	-0.05502287928934188	-0.00010981337035676343	-0.020801782283501213	-3.868387986507432e-05	8.335415527400066e-06	0.0005532815250931897	0.00011871209781241841	0.0005419509644466027	0.00011304709719846556	9.183586387993713e-07	8.233415604110356e-07	0.00020102539561140095	0.0003635897240370569	-0.0008588142344480664	0.0002610085819317996	7.451187196897771e-05	2.262221093852167e-05	0.00467196370214089	-3.779623080906249e-05	0.0003721719987156893	-7.675960219704962e-05	3.1904669587151084e-06	1.4816190689289203e-06	0.00034081068493317657	0.0001177227689088527	-0.0006265886132429554	0.00011304709719846556	9.183586387993713e-07	8.233415604110356e-07	0.00016702436652155184
77	129	92.01149624256033	8	359	-1.1842378929334975e-14	1.0	0.0	0.4018771367737328	-0.05468423725266925	-0.00010824546747320116	0.021154090206471632	0.0006386001934801794	1.1471221294524615e-05	0.0005321668278999394	0.00010651879172343516	0.0005321668278999437	0.00011864490187572706	-3.372284530235925e-07	3.8591670220414516e-07	0.00018518578566219083	2.2272474580926904e-06	-0.0006283277354114014	0.00038135024862934636	4.261508238811682e-05	8.032796299153964e-06	0.004677304245225073	-4.93765091404072e-05	0.0003658665781852231	-6.192097179184059e-05	8.249699381066598e-07	-2.2116090896162335e-05	0.0003166158235948357	0.00010651879172343516	-0.0006283277354114009	0.00011864490187572706	-3.372284530235925e-07	3.8591670220414516e-07	0.0001851857856622046
78	4881	93.21149624256032	359	360	0.0	1.0	0.0	0.4224084777190207	-0.05405174102395337	-8.748809966867452e-05	0.019908591684104027	0.0006263922639515862	3.0043514314528652e-05	0.0005219935532929903	4.109627950057707e-05	0.0005219935532929903	6.976703459414778e-05	-1.951376611535949e-06	-9.412134063836043e-07	0.00018548859635939937	-0.00045232239424654325	-0.00034442430796925147	0.0004438675145139184	1.9285236625464285e-06	-3.390879394008357e-05	0.004684506836015303	-0.0001394136981607945	0.0003642653332924981	-5.822340021989257e-05	3.5178961596301556e-06	-3.515051098362876e-05	0.0002867442950011574	4.109627950057707e-05	-0.0003444243079692509	6.976703459414778e-05	-1.951376611535949e-06	-9.412134063836043e-07	0.00018548859635939937
79	4896	94.4114962425603	360	361	0.0	1.0	0.0	0.4421210751116347	-0.05342596345406994	-6.746764146972487e-05	0.01951660310112402	0.0006251628758152661	9.997402083370633e-06	0.0005209690631793872	-1.5255853606095995e-05	0.0005209690631793872	2.8360590149837736e-05	-2.052586872764103e-06	-2.4937587760103856e-06	0.000179019798146482	-0.0008612037347416058	-0.00010438690987623921	0.0005020816783670604	-2.414068101213184e-06	-8.269763861286642e-05	0.004521090774952236	-0.00018681252632853085	0.0003912243305972942	-5.590353715590283e-05	1.9296843877518084e-06	-3.4093184152198096e-05	0.00027941056660165184	-1.5255853606095995e-05	-0.00010438690987623868	2.8360590149837736e-05	-2.052586872764103e-06	-2.4937587760103856e-06	0.000179019798146482
80	4915	95.61149624256029	361	362	0.0	1.0	0.0	0.4613628201214976	-0.052799335033216044	-6.880533782915201e-05	0.018966886918601822	0.0006280939658925219	-1.2672794802224893e-05	0.0005234116382437701	-5.623746880404312e-05	0.0005234116382437701	1.4271942989646006e-06	-1.732832578142693e-06	-3.515070367649708e-06	0.0001703432446195561	-0.0012002852275613057	6.317755011580375e-05	0.0006020634092783774	3.2666267238587964e-06	-0.00011477612313106773	0.00430202779625646	-0.0002074235153033989	0.00041317582449658304	-5.643151687989048e-05	5.4208698362661525e-06	-3.556270943992605e-05	0.0002662630942088431	-5.623746880404312e-05	6.317755011580425e-05	1.4271942989646006e-06	-1.732832578142693e-06	-3.515070367649708e-06	0.0001703432446195561
81	4934	96.81149624256028	362	363	0.0	1.0	0.0	0.4800198040359617	-0.05216836370593859	-6.690802940649734e-05	0.018347080910326274	0.0006338486886623973	1.6467411647534212e-05	0.0005282072405519964	-9.316865290711505e-05	0.0005282072405519964	-2.7803697064669093e-05	-1.624984685364071e-06	-2.079061142465968e-06	0.0001596549459735117	-0.0014332295452120088	0.00022813168368753496	0.0006097662600645433	3.0393411644518846e-06	-7.23226751960293e-05	0.004032094061375271	-0.0002259475474000808	0.0004367980614861957	-6.918964864276136e-05	4.707799941063817e-06	-4.651419112901652e-05	0.00024247036694008062	-9.316865290711505e-05	0.00022813168368753542	-2.7803697064669093e-05	-1.624984685364071e-06	-2.079061142465968e-06	0.0001596549459735117
82	4953	98.01149624256027	363	364	0.0	1.0	0.0	0.4980151723532613	-0.0515312668775093	-5.3273060696944456e-05	0.01764365572427301	0.000640344968196177	1.0802525771571567e-05	0.0005336208068301463	-0.00011820926110514638	0.0005336208068301463	-4.68964166674406e-05	-1.8866625761644454e-06	4.808727585896307e-06	0.0001483302985239012	-0.0015937216729956622	0.0003417042266849853	0.0006351619057401018	-6.696983307613197e-06	0.0001357173978387059	0.0037459857960992675	-0.00023598094540176057	0.0004511848647705265	-5.3839331169137934e-05	-4.519001684485961e-06	5.3563947287567136e-05	0.00022235215886026816	-0.00011820926110514638	0.00034170422668498574	-4.68964166674406e-05	-1.8866625761644454e-06	4.808727585896307e-06	0.0001483302985239012
83	4972	99.21149624256026	364	365	0.0	1.0	0.0	0.5153256368421144	-0.05088786689580506	-2.855130252364649e-05	0.016977273253433234	0.0006464549952123061	3.864099057502437e-05	0.000538712496010257	-0.00012843566049405776	0.000538712496010257	-5.4492614532062105e-05	-1.3527590273379034e-06	-3.4113769378774467e-06	0.00013814134399273422	-0.0016625078699710508	0.00038582560725765704	0.0006485772954084795	3.975025068955939e-06	-0.00011320040868445561	0.0034887815222533064	-0.0002379363882463112	0.0004681281026729465	-6.521176503931109e-05	-4.0380813909250133e-07	-4.472945856906267e-05	0.0002017906427959175	-0.00012843566049405776	0.0003858256072576575	-5.4492614532062105e-05	-1.3527590273379034e-06	-3.4113769378774467e-06	0.00013814134399273422
84	4991	100.41149624256025	365	366	0.0	1.0	0.0	0.5319564879812346	-0.050238636237794766	-1.034475371026161e-05	0.01628442902480709	0.0006520063208082794	-2.22789294825461e-06	0.0005433386006735648	-0.00013244277814582493	0.0005433386006735648	-5.807538605441548e-05	-1.6511526003091168e-06	-3.297465371291617e-06	0.00012688246284072802	-0.0016734790922216455	0.0004077744420958217	0.0006508663033224308	-6.670456424512575e-06	-0.0001095525469721028	0.0032043238547013113	-0.00025048662516736353	0.0004798496178476202	-6.533116331262808e-05	1.7847014043302842e-06	-5.678929397474347e-05	0.00017726922746678832	-0.00013244277814582493	0.0004077744420958221	-5.807538605441548e-05	-1.6511526003091168e-06	-3.297465371291617e-06	0.00012688246284072802
85	5010	101.61149624256024	366	367	0.0	1.0	0.0	0.547891668557639	-0.04958408610382905	-2.858919422862361e-06	0.015585932128001856	0.0006570939471231552	1.7199561523053108e-05	0.0005475782892692979	-0.00012723101277521288	0.0005475782892692979	-5.643022161952531e-05	-1.4339916932708892e-06	-3.137867864926455e-06	0.0001171626738575606	-0.0015906464699824811	0.0003961784992052578	0.0006222257743542075	-3.869179964025569e-06	-0.00010405112205840819	0.002958882719608363	-0.00023553969740277778	0.0004759335282348155	-5.9831621420599715e-05	5.886007030693946e-06	-4.160835196528326e-05	0.00015878384559933623	-0.00012723101277521288	0.00039617849920525815	-5.643022161952531e-05	-1.4339916932708892e-06	-3.137867864926455e-06	0.0001171626738575606
86	5029	102.81149624256022	367	368	0.0	1.0	0.0	0.5631708917032473	-0.04892466458013921	1.7571676823142716e-05	0.014972514163214656	0.0006617491002565354	2.3661630968957048e-05	0.0005514575835471116	-0.00011733658560726602	0.0005514575835471116	-5.204196260991567e-05	-7.279114874908945e-07	-2.408382128994355e-06	0.00010853583628959177	-0.0014683766561711595	0.00036493295221904417	0.0005724009245430706	1.1582914453070916e-05	-8.132175588983934e-05	0.002741182229052403	-0.0002311677822983329	0.00048809168121719904	-6.933365526967631e-05	9.498431495239937e-06	-5.4268595718147835e-05	0.00013115374036509056	-0.00011733658560726602	0.0003649329522190445	-5.204196260991567e-05	-7.279114874908945e-07	-2.408382128994355e-06	0.00010853583628959177
87	5048	104.01149624256021	368	369	0.0	1.0	0.0	0.5778432249407526	-0.04825991826155027	1.3206998232745215e-05	0.014372152311795894	0.0006677435369213253	-3.239098814975205e-05	0.0005564529474344364	-0.00010600225187567341	0.0005564529474344364	-4.688236710446584e-05	-1.1070130964861882e-06	-9.77051882986735e-07	0.00010165324828335702	-0.0013338765879793819	0.0003275825789320924	0.000513908534497194	1.0717538781131038e-07	-3.7393760988751776e-05	0.002567238167411343	-0.0002199295756076854	0.0004873964830287905	-5.565722786379546e-05	2.3792461762331295e-06	-3.052859352031966e-05	0.00013153245354807083	-0.00010600225187567341	0.00032758257893209273	-4.688236710446584e-05	-1.1070130964861882e-06	-9.77051882986735e-07	0.00010165324828335702
88	5067	105.2114962425602	369	370	0.0	1.0	0.0	0.5919934383670369	-0.04758932338266411	2.9646176169198624e-06	0.013928274540772834	0.0006734462208510053	1.1906226918101348e-05	0.0005612051840425064	-9.079296117741505e-05	0.0005612051840425064	-3.919086174877539e-05	-1.4395350379594224e-06	-1.953775268480091e-06	9.775465337057388e-05	-0.0011590210393322992	0.0002769220860313128	0.000453799609056956	-9.368128547857013e-06	-6.592567746081377e-05	0.0024686761225672003	-0.0002021448448998632	0.00047828843753736365	-7.224878118626044e-05	2.7882607498489607e-06	-3.434187030974232e-05	0.00012992492712974538	-9.079296117741505e-05	0.00027692208603131307	-3.919086174877539e-05	-1.4395350379594224e-06	-1.953775268480091e-06	9.775465337057388e-05
89	5086	106.41149624256019	370	371	0.0	1.0	0.0	0.6056887557521171	-0.046912261905916304	1.8806240343221974e-05	0.013462360229387627	0.0006806767326446028	1.9777018534502875e-05	0.0005672306105371676	-7.50300402553089e-05	0.0005672306105371676	-3.088056221533587e-05	-9.112158512273168e-07	-1.4816938235324503e-06	9.377349654450348e-05	-0.0009804839473838423	0.00022450934382347735	0.00039941165575370976	2.8768353032313687e-06	-5.049830674402033e-05	0.002368266508131119	-0.00018035134060634918	0.0004906339279193857	-7.186431649713856e-05	6.385051619072913e-06	-3.0248774572351062e-05	0.00012013057367479731	-7.50300402553089e-05	0.00022450934382347762	-3.088056221533587e-05	-9.112158512273168e-07	-1.4816938235324503e-06	9.377349654450348e-05
90	5105	107.61149624256018	371	372	0.0	1.0	0.0	0.619011445297118	-0.046226782819726656	3.9252226094157444e-05	0.013183018860614126	0.0006902814397346871	2.1114952967368064e-05	0.0005752345331122413	-6.473336330661222e-05	0.0005752345331122413	-2.8876708348597683e-05	-3.0069096902428877e-07	-3.549418314196756e-07	9.238124980178544e-05	-0.0008081398894578835	0.0002017588663297388	0.00031256204965335056	1.7912857000633765e-05	-1.5411725251995878e-05	0.0023332699649066214	-0.00017255989184920134	0.0004936996734662304	-7.751045211614249e-05	2.1233297929328227e-06	-2.484164784714926e-05	0.00012177832198512987	-6.473336330661222e-05	0.00020175886632973908	-2.8876708348597683e-05	-3.0069096902428877e-07	-3.549418314196756e-07	9.238124980178544e-05
91	5124	108.81149624256017	372	373	0.0	1.0	0.0	0.6320173188797275	-0.04553040652393868	5.5178697321314196e-05	0.012828728304604686	0.0007024711518412649	1.073798948694544e-05	0.000585392626534386	-5.681657146429002e-05	0.000585392626534386	-2.6707202547463197e-05	-1.4809915976362844e-06	-3.7106878148927527e-07	9.053648719119211e-05	-0.0006740377126660727	0.00018623261559739122	0.0002670356421312972	-1.2408470316920573e-05	-1.4747113043215291e-05	0.002286349311844978	-0.00015361186466489841	0.0004973939105794174	-7.665201329316075e-05	-3.5673485246033246e-06	-1.5259380406912317e-05	0.00012411122700251367	-5.681657146429002e-05	0.0001862326155973915	-2.6707202547463197e-05	-1.4809915976362844e-06	-3.7106878148927527e-07	9.053648719119211e-05
92	5143	110.01149624256016	373	374	0.0	1.0	0.0	0.6447231296165256	-0.044819196874311316	6.684287845564816e-05	0.012582893168991527	0.0007199481474134684	1.259037278172249e-05	0.0005999567895112223	-4.8704703151099744e-05	0.0005999567895112223	-2.731277710225808e-05	-1.3250074717284734e-06	-9.590169692720097e-07	9.082873906212913e-05	-0.0004963962645546799	0.00017758343061738364	0.00017221064735478458	-8.388115267731466e-06	-3.136917236210361e-05	0.0022937740055310658	-0.00015924757672803116	0.0005059256437350706	-7.024684457635863e-05	7.85008879942382e-07	-1.6545447425011014e-05	0.0001333343860031519	-4.8704703151099744e-05	0.0001775834306173839	-2.731277710225808e-05	-1.3250074717284734e-06	-9.590169692720097e-07	9.082873906212913e-05
93	5162	111.21149624256014	374	375	0.0	1.0	0.0	0.6572087061889959	-0.044090143003133075	8.130514270541101e-05	0.012388259975949056	0.0007381595949430136	1.633415571780323e-05	0.0006151329957858469	-4.544210930232953e-05	0.0006151329957858469	-3.022058285477739e-05	-5.242820053890819e-07	2.0584299698681248e-07	9.216252745141748e-05	-0.0003721783972463183	0.00018648459206196448	0.00010357127805449897	1.220467411882519e-05	4.8884808638617895e-06	0.002327683804388449	-0.00013613207345049803	0.000532915929699666	-9.386742127496438e-05	5.834810317324324e-06	-5.000169452079609e-06	0.00014732957936387792	-4.544210930232953e-05	0.00018648459206196475	-3.022058285477739e-05	-5.242820053890819e-07	2.0584299698681248e-07	9.216252745141748e-05
94	5181	112.41149624256013	375	376	0.0	1.0	0.0	0.6695024102809719	-0.04334098980691796	8.748415417128718e-05	0.012199148208003052	0.0007601467974872253	-3.976132786050917e-06	0.0006334556645726863	-4.824802533537554e-05	0.0006334556645726863	-3.835577514993438e-05	-1.71170748514932e-06	-3.6783993338489644e-07	9.229246426919648e-05	-0.0002853667018577547	0.0002214789573506607	2.380585622124672e-05	-1.7751522700183155e-05	-1.1820053996642192e-05	0.002330637839116904	-0.0001321297310339399	0.000556475819823535	-0.00012941829844175328	-5.653637800290434e-06	-1.6239934939075488e-05	0.0001340227123691022	-4.824802533537554e-05	0.00022147895735066098	-3.835577514993438e-05	-1.71170748514932e-06	-3.6783993338489644e-07	9.229246426919648e-05
95	5200	113.61149624256012	376	377	0.0	1.0	0.0	0.6816120083680071	-0.04256810810521612	8.608734000911111e-05	0.012020047966067149	0.0007856166059164449	1.1825044616987625e-06	0.000654680504930373	-5.0082237185563696e-05	0.000654680504930373	-4.6583048770705625e-05	-4.75868459172113e-07	-9.614907828597057e-08	8.89307265266877e-05	-0.00017882972973677289	0.00025497313783833404	-6.948225375821718e-05	1.2534756688203316e-05	-2.8747325485060117e-06	0.002246068765793595	-9.540597878084263e-05	0.0005707007191231361	-9.25837053466618e-05	1.751788287424363e-05	-8.962694283802897e-06	0.00011901769952605243	-5.0082237185563696e-05	0.0002549731378383343	-4.6583048770705625e-05	-4.75868459172113e-07	-9.614907828597057e-08	8.89307265266877e-05
96	5219	114.81149624256011	377	378	0.0	1.0	0.0	0.6936105451800124	-0.04176802019742637	7.964198832586759e-05	0.011977025657943674	0.0008145592096630502	-1.4073207828185785e-05	0.0006787993413858736	-5.375462840482363e-05	0.0006787993413858736	-5.469200021065426e-05	-3.081858052459151e-07	-1.338669645105035e-07	9.158639886366124e-05	-7.953883119426845e-05	0.00030199143253293264	-0.0001088525803642298	1.7503255389572983e-05	-2.349174260908554e-06	0.002313191674456124	-9.71468152504134e-05	0.0006059915244529901	-0.0001086582559435695	9.45223529704084e-06	-7.33239161361413e-06	0.00011884113302962006	-5.375462840482363e-05	0.0003019914325329329	-5.469200021065426e-05	-3.081858052459151e-07	-1.338669645105035e-07	9.158639886366124e-05
97	5238	116.0114962425601	378	379	0.0	1.0	0.0	0.7055096836936309	-0.04093729740801431	8.865593957148184e-05	0.01182125136929324	0.0008468863691610817	3.2101110319414285e-05	0.0007057386409675665	-6.555034442185925e-05	0.0007057386409675665	-6.944614869653375e-05	-5.496922409759505e-07	-1.970512349126852e-07	9.713633830049562e-05	-5.3337274247196656e-05	0.0003769901270304785	-0.0001751287062337201	1.2935497141580678e-05	-3.7342686284298977e-06	0.002453304601384388	-0.0001288567332448417	0.0006399922308007255	-0.00012447422462878602	9.727046056539676e-06	-1.3600455080699617e-05	0.00014692040087744936	-6.555034442185925e-05	0.00037699012703047875	-6.944614869653375e-05	-5.496922409759505e-07	-1.970512349126852e-07	9.713633830049562e-05
98	5257	117.21149624256009	379	380	0.0	1.0	0.0	0.7172738141136309	-0.04007307376241018	9.581730806263468e-05	0.011707009470706797	0.0008815609220471851	-1.77783733371086e-05	0.0007346341017059858	-7.683686249788008e-05	0.0007346341017059858	-8.437522737160878e-05	-8.226250448514447e-07	1.1417165074914063e-07	9.94128379972484e-05	-1.1419307793442137e-05	0.0004527867626110475	-0.0002470710094001588	6.670140865900889e-06	6.379609972400122e-06	0.002510728777910993	-0.0001281291983971922	0.0006745198254327076	-0.00012574628004172086	7.247339338408119e-06	-5.908978170781045e-06	0.00015869164897209468	-7.683686249788008e-05	0.00045278676261104777	-8.437522737160878e-05	-8.226250448514447e-07	1.1417165074914063e-07	9.94128379972484e-05
99	5276	118.41149624256008	380	381	0.0	1.0	0.0	0.7289409641317707	-0.03917298585594929	9.43485872200433e-05	0.011627290565572768	0.0009186148908745737	1.484093165192584e-05	0.000765512409062152	-8.775423797772967e-05	0.000765512409062152	-9.953954490806754e-05	-1.0963621860171323e-06	-4.2696221873414707e-07	0.00010211911626674104	4.334991999743916e-05	0.0005292502487212161	-0.00032505188218923207	5.0312409741816e-07	-9.180057795902746e-06	0.0025790079729250625	-0.00013029596769753918	0.0007157013967528529	-0.00014077509139049727	1.7740872342166743e-05	2.9112924470193557e-07	0.0001601585909840617	-8.775423797772967e-05	0.0005292502487212165	-9.953954490806754e-05	-1.0963621860171323e-06	-4.2696221873414707e-07	0.00010211911626674104
100	5295	119.61149624256007	381	382	1.1842378929334975e-14	1.0	0.0	0.7405294294980778	-0.03823461209610563	0.00011525371490611134	0.011549640167041408	0.0009581326288127523	2.6969323720210217e-05	0.0007984438573440724	-0.0001029508891047559	0.00079844385734407	-0.00011724309412373408	-1.7229333986275386e-07	1.8652747393518862e-07	9.821291984672856e-05	5.285553213110402e-05	0.0006205726948717995	-0.00039391424348273217	2.2764409886287286e-05	9.857866960305399e-06	0.0024806009728684983	-0.00012053125152175319	0.000763387859380848	-0.00013483931752619456	1.7179138191865218e-05	-6.595248763677084e-06	0.00012054646072105681	-0.0001029508891047559	0.0006205726948717999	-0.00011724309412373408	-1.7229333986275386e-07	1.8652747393518862e-07	9.821291984672644e-05
101	5314	120.81149624256005	382	383	0.0	1.0	0.0	0.7520396330591572	-0.03725584913496856	0.00011323333068301292	0.011470766955117617	0.0009993932934613883	-3.1010092166407023e-05	0.000832827744551155	-0.0001188826547347574	0.000832827744551155	-0.00013485980229220793	-1.0287314140777365e-06	4.211332806229597e-07	0.00010612364881532438	6.413896311432443e-05	0.0007190169492636318	-0.000435300695624249	3.3166597412560686e-06	1.8001744423480605e-05	0.002680172630326134	-0.00014027318429851894	0.0008110359587764931	-0.000155307659098413	1.0956060034403626e-05	-4.7081371708832985e-06	0.00016493021254098718	-0.0001188826547347574	0.0007190169492636322	-0.00013485980229220793	-1.0287314140777365e-06	4.211332806229597e-07	0.00010612364881532438
102	5333	122.01149624256004	383	384	0.0	1.0	0.0	0.7634627056801531	-0.03623512332306275	0.00011246150655985895	0.01137537828687396	0.0010420583303502387	2.946644392009909e-05	0.0008683819419585302	-0.00013384116814910965	0.0008683819419585302	-0.00015214732179505964	-2.622507774366622e-07	1.4147310015316242e-08	0.00010786209089568092	7.61626381550421e-05	0.0008100425652239599	-0.0004960816882507947	2.315615845778867e-05	6.324154553348117e-06	0.002724293571436865	-0.00015685495360149085	0.0008548593183455522	-0.0001723641863718169	1.7348768659565357e-05	-1.080575111300136e-05	0.00017448523229396902	-0.00013384116814910965	0.0008100425652239603	-0.00015214732179505964	-2.622507774366622e-07	1.4147310015316242e-08	0.00010786209089568092
103	5352	123.21149624256003	384	385	0.0	1.0	0.0	0.7748044198772539	-0.035171252969313754	0.00012033788923628234	0.011308050107327716	0.001085682377147748	-1.3713678567252324e-05	0.0009047353142897879	-0.0001510929652914041	0.0009047353142897879	-0.00017151290330322903	-7.641175439927465e-07	-3.190430196105259e-07	0.00011050994782802426	7.234067763881545e-05	0.0009101803492525286	-0.0005659868150695017	1.121091670309855e-05	-3.3724680326737414e-06	0.0027910341904605856	-0.00016805742356998038	0.000908315480356249	-0.0001882517361997791	1.5655356113138854e-05	-1.647740427676261e-05	0.0001886973563452318	-0.0001510929652914041	0.0009101803492525289	-0.00017151290330322903	-7.641175439927465e-07	-3.190430196105259e-07	0.00011050994782802426
104	5371	124.41149624256002	385	386	0.0	1.0	0.0	0.7860638929220451	-0.034063390991985965	0.00011508094222872458	0.011210895982254887	0.0011300415775078246	3.1997845521367926e-06	0.0009417013145898627	-0.00016683824090116294	0.0009417013145898627	-0.00018828595742578015	-2.2286072140542286e-07	1.9156369974377698e-07	0.00011188490974222674	6.845600700133847e-05	0.0010037467995487551	-0.0006020020626405916	2.5261436279677526e-05	1.2893160861242636e-05	0.0028259122656287957	-0.00015408251468529424	0.0009577460978005073	-0.000186714429769299	1.5054898102308775e-05	-1.1398577199074727e-06	0.0001805631777695915	-0.00016683824090116294	0.0010037467995487556	-0.00018828595742578015	-2.2286072140542286e-07	1.9156369974377698e-07	0.00011188490974222674
105	5390	125.61149624256001	386	387	0.0	1.0	0.0	0.7972442051711881	-0.03291114778352868	0.0001202140044017881	0.011149728516031021	0.0011744448394067492	7.066339793990257e-06	0.0009787040328389552	-0.00018325769653452668	0.0009787040328389552	-0.00020497344499789227	-6.27401132519511e-07	2.3074767736509544e-07	0.00011351037234873369	4.755377957356942e-05	0.0010972451160164533	-0.0006312902221918542	1.549227348297744e-05	1.4731489835581148e-05	0.0028668562834775714	-0.00018184177185629616	0.0010062829147502114	-0.00019071870492242413	1.6795901598190723e-05	-1.841768016253144e-05	0.0001787998703011847	-0.00018325769653452668	0.0010972451160164538	-0.00020497344499789227	-6.27401132519511e-07	2.3074767736509544e-07	0.00011351037234873369
106	5409	126.81149624256	387	388	0.0	1.0	0.0	0.8083365543016249	-0.03171448935911142	0.00010203568801832582	0.011034969744842416	0.0012188720094277739	-4.342297256091481e-05	0.0010157266745231424	-0.0002000844426332016	0.0010157266745231424	-0.00022346983214853588	-1.1746839988516069e-06	-5.792892228895026e-07	0.00011491292133535939	4.176706870208727e-05	0.0011950716366378265	-0.0006892758510295315	2.0561099021737233e-06	-9.272999440881242e-06	0.002902130518051163	-0.0001742918283504733	0.0010488670743638835	-0.0002093074857480503	7.742122389945261e-06	-2.3950588095061354e-06	0.0001894892517921012	-0.0002000844426332016	0.001195071636637827	-0.00022346983214853588	-1.1746839988516069e-06	-5.792892228895026e-07	0.00011491292133535939
107	5428	128.01149624255999	388	389	0.0	1.0	0.0	0.8193438333096257	-0.030473844806787494	7.71313758114561e-05	0.01097958827115919	0.0012624170952200767	-6.385651852824648e-06	0.001052014246016728	-0.00021208733793426246	0.001052014246016728	-0.0002384493077229038	-9.378868412728283e-07	3.1959488340101054e-07	0.00011748285656979064	7.201761273532316e-05	0.0012728790421659042	-0.0007520688267951882	8.746504702400905e-06	1.8614025027528774e-05	0.002967107023624357	-0.00020152251742868406	0.0011034274281536737	-0.0001805676195662132	1.2751245371898829e-05	-1.3829108170495928e-05	0.00020802544032637055	-0.00021208733793426246	0.0012728790421659046	-0.0002384493077229038	-9.378868412728283e-07	3.1959488340101054e-07	0.00011748285656979064
108	5447	129.21149624255997	389	390	0.0	1.0	0.0	0.8302439854646836	-0.029189873679776983	8.224978910411459e-05	0.010820716038956624	0.00130552515880095	1.6622478438141635e-05	0.0010879376323341223	-0.0002327661493107861	0.0010879376323341223	-0.00025875235200522706	-1.0237535683036261e-06	-6.770293006812812e-07	0.00011863745963147028	1.2831371674165008e-05	0.001380594181041158	-0.0007995279786569483	6.896282685281937e-06	-1.1557676058769677e-05	0.0029962460632874236	-0.00020100579589723243	0.0011584380422956608	-0.00023565801902030264	8.74745386816601e-06	3.8643015878096664e-06	0.0001939325194556486	-0.0002327661493107861	0.0013805941810411584	-0.00025875235200522706	-1.0237535683036261e-06	-6.770293006812812e-07	0.00011863745963147028
109	5466	130.41149624255996	390	391	0.0	1.0	0.0	0.8410163526329594	-0.02786369807973657	6.813264253325415e-05	0.01072401829759495	0.0013468260412798742	-4.4856771579862514e-05	0.001122355034399906	-0.00024275423949304123	0.001122355034399906	-0.0002710138640250872	-1.4384393952730973e-06	-4.0725414213513213e-07	0.00011943026962808758	4.339814237974693e-05	0.0014476745208473263	-0.0008400228368790729	-3.35902998060718e-06	-2.5165686983268483e-06	0.003016156267306288	-0.0001988779208640379	0.001198073803101819	-0.0002252317926823554	6.1661727315228995e-06	4.182899105710559e-07	0.0001833254025714135	-0.00024275423949304123	0.0014476745208473268	-0.0002710138640250872	-1.4384393952730973e-06	-4.0725414213513213e-07	0.00011943026962808758
110	5485	131.61149624255995	391	392	0.0	1.0	0.0	0.8516923964099528	-0.026496340638843575	6.406295597467461e-05	0.010628069256391814	0.0013878888405061164	3.671739846270344e-05	0.0011565740337550943	-0.00025844770809029514	0.0011565740337550943	-0.00028712019523411927	-1.5166836655532143e-06	-6.62522957662288e-07	0.00012064826904731654	1.9542564845695387e-05	0.0015352433348231065	-0.0008767931874131166	-4.999162131577663e-06	-9.843349584827632e-06	0.0030468987113959783	-0.0002144455323077783	0.0012362719745377354	-0.00024075484793320575	1.1717226753880607e-05	-2.130050437022888e-05	0.0001771795359747936	-0.00025844770809029514	0.001535243334823107	-0.00028712019523411927	-1.5166836655532143e-06	-6.62522957662288e-07	0.00012064826904731654
111	5504	132.81149624255994	392	393	0.0	1.0	0.0	0.8622402323516513	-0.02508958499909584	7.392684150828871e-05	0.01046760262700519	0.0014256224389893497	-1.698962739547525e-05	0.0011880186991577886	-0.0002700549652414788	0.0011880186991577886	-0.00030044735982979055	-1.797189564997639e-06	-2.353162371758281e-07	0.00011865211376408791	2.7329472151461573e-05	0.0016056504417818645	-0.0009227723557879343	-1.2635460115321883e-05	3.5682395484940424e-06	0.0029964026666864135	-0.00019242368460402164	0.0012737734869706975	-0.00024647073902784873	1.2074962573002515e-05	2.7979714601405583e-06	0.00015102711080086564	-0.0002700549652414788	0.001605650441781865	-0.00030044735982979055	-1.797189564997639e-06	-2.353162371758281e-07	0.00011865211376408791
112	5523	134.01149624255993	393	394	0.0	1.0	0.0	0.872662938845754	-0.02364421981491008	5.522932026059933e-05	0.010377810361200224	0.0014651079293821687	-2.040541509990351e-05	0.0012209232744851376	-0.0002789710098553485	0.0012209232744851376	-0.00031116106292228605	-1.2919263409799622e-06	-3.496650956163435e-07	0.00012402053594200748	4.651631403650332e-05	0.0016631795203071286	-0.0009597760631808818	1.6085876410187178e-06	7.155191770392851e-07	0.0031321370431913052	-0.0002349802960293218	0.0013201254596482245	-0.00025127407726254684	3.720605267028022e-06	-8.722118067497477e-06	0.00019685126890158728	-0.0002789710098553485	0.001663179520307129	-0.00031116106292228605	-1.2919263409799622e-06	-3.496650956163435e-07	0.00012402053594200748
113	5542	135.21149624255992	394	395	0.0	1.0	0.0	0.882960756386174	-0.02216064951849976	3.954584881974583e-05	0.010217824719639834	0.0015020326634384677	-1.096152778180349e-05	0.0012516938861987202	-0.0002918627167126485	0.0012516938861987202	-0.00032392775990365514	-1.6977227860341082e-06	-8.451745610877214e-07	0.00012419144777747819	2.1169183011527506e-05	0.0017341694687529594	-0.000981223778416159	-8.593888119298646e-06	-1.3918850644647431e-05	0.0031363418387172813	-0.00022039631716853567	0.0013564678072700903	-0.0002730786290348522	1.0883987616738166e-05	-3.858048826766878e-06	0.00020278721504638636	-0.0002918627167126485	0.0017341694687529599	-0.00032392775990365514	-1.6977227860341082e-06	-8.451745610877214e-07	0.00012419144777747819
114	5561	136.4114962425599	395	396	0.0	1.0	0.0	0.8930967833228478	-0.020642785395275816	4.446935880960847e-05	0.010054229153707683	0.001533695583009427	2.080854776152877e-05	0.001278079652507868	-0.00030190994111252564	0.001278079652507868	-0.00033660454340193473	-1.3042699116429657e-06	-3.119675869904358e-07	0.00012517816492419394	4.072108780639461e-05	0.001796890933525244	-0.0010438709220517504	1.6161592063855217e-06	2.504832932991907e-06	0.0031613728702831363	-0.00022883233171788753	0.0014003301893306512	-0.0002574123835168987	1.6810657735820995e-05	-1.3475549880883307e-05	0.00018352441098682705	-0.00030190994111252564	0.0017968909335252445	-0.00033660454340193473	-1.3042699116429657e-06	-3.119675869904358e-07	0.00012517816492419394
115	5580	137.6114962425599	396	397	0.0	1.0	0.0	0.9030610474974827	-0.01909450259791986	4.068507067140591e-05	0.009874299195562264	0.0015628700117024871	-2.837712403793388e-05	0.001302391676418736	-0.00030672147304117826	0.001302391676418736	-0.00034420124476116417	-1.1111683259455728e-06	-8.479212368289091e-07	0.0001229521721132912	8.553035402214006e-05	0.0018356333004467258	-0.0010861171060086113	5.8787759271753044e-06	-1.3074853021104079e-05	0.003105202334117885	-0.0002123618598931579	0.0014281154447772896	-0.0002707193989601769	5.522830557041111e-06	-1.386286734997164e-05	0.00016614790406473384	-0.00030672147304117826	0.0018356333004467262	-0.00034420124476116417	-1.1111683259455728e-06	-8.479212368289091e-07	0.0001229521721132912
116	5599	138.81149624255988	397	398	0.0	1.0	0.0	0.9128427764760385	-0.01751797237444642	2.254559319543242e-05	0.009689158761549188	0.0015901904352443874	-7.901830914013106e-06	0.0013251586960369864	-0.0003176762608617685	0.0013251586960369864	-0.00035532581857942514	-1.3480862697572662e-06	-8.564068746380327e-07	0.00012648406564296034	5.496647171088567e-05	0.0018921534646933896	-0.0011219992966292197	8.69773165425753e-07	-1.3504358405561461e-05	0.003194345002005074	-0.0002628111939146863	0.0014511481336790478	-0.00028848886169171055	1.0659435875660957e-05	-2.103242100852063e-05	0.00018209338780292208	-0.0003176762608617685	0.00189215346469339	-0.00035532581857942514	-1.3480862697572662e-06	-8.564068746380327e-07	0.00012648406564296034
117	5618	140.01149624255987	398	399	0.0	1.0	0.0	0.9224244603047671	-0.015915824912070223	1.045739423219312e-05	0.00947420889590811	0.001614104489508007	-1.627456701246549e-05	0.0013450870745900026	-0.0003197822345929052	0.0013450870745900026	-0.0003595351058402609	-1.444313472697036e-06	-1.19057389843655e-06	0.0001264019204965826	0.0001010197445062682	0.0019162944653117258	-0.001141684217653097	-1.5834424219922724e-06	-2.282911588881165e-05	0.0031922436041048946	-0.00024585761691365074	0.0014767350066984414	-0.00029797874657217085	2.2909359221789833e-05	-9.276551742307743e-06	0.0001771347021394228	-0.0003197822345929052	0.0019162944653117262	-0.0003595351058402609	-1.444313472697036e-06	-1.19057389843655e-06	0.0001264019204965826
118	5637	141.21149624255986	399	400	0.0	1.0	0.0	0.9317918602396817	-0.014290886489752718	6.091234068634001e-06	0.009260590973921068	0.0016357723551270048	7.542246685347254e-06	0.0013631436292725007	-0.0003248051601957332	0.0013631436292725007	-0.0003663337693093035	-5.07454148075116e-07	-9.512234220999854e-07	0.00012614990740818225	0.0001100018620981986	0.0019462437744756495	-0.0011882123468885996	2.2009939208451306e-05	-1.5715136351311102e-05	0.003186136978687258	-0.00024986152194039936	0.0014993512757832926	-0.0002991696885824376	2.3179155415931992e-05	-1.4341297225058902e-05	0.0001821667040307951	-0.0003248051601957332	0.00194624377447565	-0.0003663337693093035	-5.07454148075116e-07	-9.512234220999854e-07	0.00012614990740818225
119	5656	142.41149624255985	400	401	0.0	1.0	0.0	0.9409164996602523	-0.012645767299582784	1.4761369920801808e-05	0.008988687867220069	0.001654466025212865	9.798025018988358e-06	0.0013787216876774006	-0.0003384080222097179	0.0013787216876774006	-0.0003801604303742523	-1.4020102570552311e-06	1.321348370030847e-07	0.0001255082350732125	8.43435414948912e-05	0.0020209014294502808	-0.0012208768215215577	-7.619780292899465e-07	1.72997426318328e-05	0.0031696827718084328	-0.0002712466805903091	0.0015251284133371166	-0.0002905779452850335	9.259834681224308e-07	-2.3925029296341265e-06	0.0001900996410657205	-0.0003384080222097179	0.002020901429450281	-0.0003801604303742523	-1.4020102570552311e-06	1.321348370030847e-07	0.0001255082350732125
120	5675	143.61149624255984	401	402	0.0	1.0	0.0	0.9497848107764635	-0.010983418641752146	9.728143311870233e-06	0.008747934365202381	0.0016702312904484078	-1.9864478236851506e-05	0.0013918594087070032	-0.0003374500797915847	0.0013918594087070032	-0.0003806266774549465	-6.882019691900053e-07	-1.3288780999224809e-06	0.0001248212421248294	0.00011616181049944017	0.002022550572424856	-0.0012335703471692348	1.7077620572302414e-05	-2.6582147826711003e-05	0.0031525278041388965	-0.00026484770417312467	0.0015432855281957045	-0.0002808333164088832	-8.454471310510297e-06	-2.460284678014052e-06	0.0002050707369979079	-0.0003374500797915847	0.0020225505724248563	-0.0003806266774549465	-6.882019691900053e-07	-1.3288780999224809e-06	0.0001248212421248294
121	5694	144.81149624255983	402	403	0.0	1.0	0.0	0.9583924154687594	-0.00930715446070595	5.814288320621956e-06	0.008467275019389486	0.0016822970716439834	1.2036768254354952e-05	0.0014019142263699829	-0.00034372773972905183	0.0014019142263699829	-0.0003872477331487771	-6.368853218874302e-07	-1.3219993158023883e-06	0.00012369050374913242	0.0001175557613925949	0.0020610293474944774	-0.0012429109455914097	1.8061527438395892e-05	-2.5905770065486716e-05	0.003123981938204886	-0.0002548263289322613	0.001547922238620049	-0.0003235145805998419	-8.670791735673269e-06	-2.490328776007736e-05	0.00022330742354693565	-0.00034372773972905183	0.002061029347494478	-0.0003872477331487771	-6.368853218874302e-07	-1.3219993158023883e-06	0.00012369050374913242
122	5713	146.01149624255982	403	404	0.0	1.0	0.0	0.9667017542908367	-0.007620575490523819	1.0050249093778275e-05	0.008151402624765103	0.001690860868720283	-3.564846708042314e-06	0.0014090507239335659	-0.0003439062017010203	0.0014090507239335659	-0.00038693770968682917	-1.293782239733018e-06	-1.3625887202755231e-06	0.000122415334720039	0.00013187251536618538	0.002068379929715255	-0.001213317886435317	1.1176951296795865e-06	-2.6330600594383617e-05	0.0030915925179117254	-0.00024127191863931172	0.001548817442198864	-0.00030532373323032257	-1.2588675093674816e-06	-7.152221715171758e-06	0.00023690632482948996	-0.0003439062017010203	0.0020683799297152553	-0.00038693770968682917	-1.293782239733018e-06	-1.3625887202755231e-06	0.000122415334720039
123	5732	147.2114962425598	404	405	0.0	1.0	0.0	0.9747004936264358	-0.005927410896936798	1.0819968565256188e-05	0.00784607604643306	0.0016954683184537567	5.104285650998139e-06	0.0014128902653781272	-0.0003368211830607603	0.0014128902653781272	-0.000376326104686379	-1.7358244552725128e-06	-1.41248000135433e-06	0.00012013269212837635	0.0001151450736553046	0.0020272301840680907	-0.0011198012262369581	-1.0677346960328728e-05	-2.7267887752417932e-05	0.0030338157919470466	-0.00028332381682981753	0.0015570795736747378	-0.0002836536533234435	8.902283038639517e-06	6.975907250265272e-06	0.0002874300697143154	-0.0003368211830607603	0.002027230184068091	-0.000376326104686379	-1.7358244552725128e-06	-1.41248000135433e-06	0.00012013269212837635
124	5751	148.4114962425598	405	406	0.0	1.0	0.0	0.9823587114366936	-0.00423175228748269	1.2614466558763808e-05	0.007470359574082486	0.0016958489004544604	-1.5152896639828987e-06	0.001413207417045397	-0.0003174807184298209	0.001413207417045397	-0.0003505101797511553	-1.7722973336403863e-06	-1.86122042925021e-06	0.00011759415418844452	9.886511780166085e-05	0.001917573881184193	-0.000933646772913533	-1.2298920049742747e-05	-3.986679831810642e-05	0.0029696876586655543	-0.00034634013719947454	0.0015511561995528445	-0.0002940154205412842	-1.03855193238168e-06	-2.6768722141164695e-05	0.000373306792961103	-0.0003174807184298209	0.0019175738811841934	-0.0003505101797511553	-1.7722973336403863e-06	-1.86122042925021e-06	0.00011759415418844452
125	5770	149.61149624255978	406	407	0.0	1.0	0.0	0.9896531899541319	-0.0025370272534276975	1.0795138906950244e-05	0.007118597460794018	0.0016936011676555243	-2.123365639644228e-06	0.0014113343063796003	-0.00028303963592267147	0.0014113343063796003	-0.0003054315424004238	-2.8866911254338788e-06	-1.9213823521839365e-06	0.00011446151607676978	5.757882669230139e-05	0.0017158826228871667	-0.000642391005350066	-4.1310234695904586e-05	-4.086804348389787e-05	0.0028902562259336723	-0.0005126623254337152	0.0015595032663306937	-0.00029112043313577406	-1.2463693375221853e-05	-0.00014045575140464282	0.00041680789598285605	-0.00028303963592267147	0.0017158826228871671	-0.0003054315424004238	-2.8866911254338788e-06	-1.9213823521839365e-06	0.00011446151607676978
126	177	150.81149624255977	11	407	0.0	-1.0	0.0	0.9966064012040349	-0.0008451133347999677	4.866728043564065e-06	-0.0067878250390120964	-0.0016902266695999354	9.73345608712813e-06	0.0014085222246666095	-0.00023619412490460644	0.0014085222246666095	-0.00024584222136978326	-3.3050538668530813e-06	-1.0114231237954718e-06	0.00010956622603231574	4.618918389384403e-05	0.001453326039713143	-0.00025537977308548275	-5.3227629885410375e-05	-1.1478527742991137e-05	0.002766496211210151	-0.0007452842587155205	0.001447046153395649	-0.00017893994344544322	4.074962920986088e-05	-0.0003766404171288506	0.0004549548970938862	-0.00023619412490460644	0.0014533260397131434	-0.00024584222136978326	-3.3050538668530813e-06	-1.0114231237954718e-06	0.00010956622603231574


==> results/plate_shear_top_50.csv <==
i	ei	s	iv1	iv2	dx	dy	dz	umx	umy	umz	dux	duy	duz	ed	ef11	ef22	ef33	ef23	ef13	ef12	enf11	enf22	enf33	enf23	enf13	enf12	er11	er22	er33	er23	er13	er12	eTnf11	eTnf22	eTnf33	eTnf23	eTnf13	eTnf12
0	26	0.6000000000000015	2	132	1.0	8.88178419700123e-15	0.0	0.16052298568185208	0.15990565204935303	-1.2804824136502014e-05	-4.470380909329941e-05	-0.011062757457949796	-1.2964414072689351e-05	-3.725317424449796e-05	-3.725317424449839e-05	0.0005465831158854951	-0.00012080290512156755	8.905603447249452e-06	5.632483418553133e-06	2.290757864168569e-05	-0.00018759031234974685	0.0055140086177716836	-0.002597030767090793	7.952726490006475e-05	5.1414144597498206e-05	0.00021094658827954142	-0.0001265084490286175	0.0006135370630888716	-0.00015367038937380377	1.8801244794713788e-05	2.067802515989504e-05	4.546046697247869e-06	-0.00018759031234974685	0.0005465831158854951	-0.00012080290512156755	8.905603447249452e-06	5.632483418553133e-06	2.2907578641684355e-05
1	1623	1.8000000000000012	132	133	1.0	0.0	0.0	0.16045514828863877	0.1491231981884718	-1.8196714214730577e-05	-9.097097733332116e-05	-0.010502150263812626	2.1806339162322265e-06	-7.580914777776789e-05	-7.580914777776789e-05	0.0005459165993789893	-0.00011236852255325927	1.0764907831375647e-05	5.785497995090709e-06	3.784592496281946e-05	-0.0001771527561685264	0.005501831167584765	-0.0024986542983960057	0.00010105095077814826	5.251224835780016e-05	0.00034858119183755164	-0.0001332860044115513	0.0006497677994601378	-0.00015323893003138414	3.944153634254969e-05	4.883648953812754e-05	-3.5137036896985656e-05	-0.0001771527561685264	0.0005459165993789893	-0.00011236852255325927	1.0764907831375647e-05	5.785497995090709e-06	3.784592496281946e-05
2	1638	3.0	133	134	1.0	0.0	0.0	0.16035727699959512	0.1389121387156061	-2.1746931484302616e-05	-0.00010477160075397784	-0.009919968681918773	-9.281068455376304e-06	-8.73096672949814e-05	-8.73096672949814e-05	0.0005230916308776461	-0.00010665817764392241	1.0501508222108046e-05	4.437279785974622e-06	6.455790682935317e-05	-0.00016883471300870932	0.005270731364455605	-0.002382955484206851	9.897244325353029e-05	3.9533911343966305e-05	0.0005947261413671466	-0.00013048424852779553	0.0006898824470280562	-0.00018278006050313585	9.349938509492175e-05	4.7684220136021614e-05	5.2502535326211595e-05	-0.00016883471300870932	0.0005230916308776461	-0.00010665817764392241	1.0501508222108046e-05	4.437279785974622e-06	6.455790682935317e-05
3	1657	4.199999999999999	134	135	1.0	0.0	0.0	0.16024809099937992	0.12929770579819524	-3.016589022289614e-05	-0.00011360039967647784	-0.00930889715290295	-7.5568490218107385e-06	-9.46669997303985e-05	-9.46669997303985e-05	0.0005003251995078988	-0.00010189094454475113	9.786606348866403e-06	3.6248082475587313e-06	9.204879850864771e-05	-0.00016183264505078245	0.005040634991138601	-0.002278419764234857	9.155480482679231e-05	3.147515375696771e-05	0.0008480365732377316	-0.00015338719153314652	0.0006676000468709975	-0.00014914448553600136	3.74307687411785e-05	-1.0459842284792066e-05	0.00011002688116875433	-0.00016183264505078245	0.0005003251995078988	-0.00010189094454475113	9.786606348866403e-06	3.6248082475587313e-06	9.204879850864771e-05
4	1676	5.399999999999999	135	136	1.0	0.0	0.0	0.16013247724963808	0.12028342415377691	-3.294549365980492e-05	-0.00011762709980717156	-0.008719666135933737	1.9976421479931807e-06	-9.802258317264274e-05	-9.802258317264274e-05	0.00047845605204405726	-9.551885835773552e-05	-6.517109655599427e-06	-2.3662459506503827e-06	0.0001181204112956569	-0.00015210001746967567	0.004817910688652267	-0.0021578728209082584	-0.00010412491450510021	-2.426421755707206e-05	0.0010883782042062002	-0.00012401049941654797	0.0006555922110758235	-0.0001693853072302966	-6.534391866821194e-05	7.231804965710684e-08	0.00017520443609933672	-0.00015210001746967567	0.00047845605204405726	-9.551885835773552e-05	-6.517109655599427e-06	-2.3662459506503827e-06	0.0001181204112956569
5	1695	6.600000000000001	136	137	1.0	0.0	0.0	0.16001510144704273	0.11185812906343509	-3.5207222334209586e-05	-0.00011712450538356456	-0.008130924044749896	-6.521099496802515e-06	-9.760375448630357e-05	-9.760375448630357e-05	0.0004480158109922301	-9.397520393654047e-05	-6.879405741811074e-06	-3.82200065416438e-06	0.0001451462394688093	-0.00013786295088094556	0.0045263718743169794	-0.0020606801676375072	-0.00010663272885690807	-3.823983392436383e-05	0.0013374170904721335	-0.000132472637627533	0.0006359360557003925	-0.00014849337882508074	-4.8536830011025036e-05	-4.29511721965385e-06	0.00026065352808313317	-0.00013786295088094556	0.0004480158109922301	-9.397520393654047e-05	-6.879405741811074e-06	-3.82200065416438e-06	0.0001451462394688093
6	1714	7.800000000000001	137	138	1.0	0.0	0.0	0.15989824118619256	0.10396701032405165	-4.4276167116012165e-05	-0.0001165960163167501	-0.007651313434016982	-1.1616790066802649e-05	-9.716334693062543e-05	-9.716334693062543e-05	0.0004215331688662044	-8.573834671255495e-05	1.0040779630391472e-05	4.064397944630179e-06	0.00016766359397921176	-0.00013345491164190633	0.004250178666593643	-0.0019149730474907645	9.870147563330697e-05	3.394774450632681e-05	0.001544721237139591	-0.00010820967309306114	0.0005577088364578053	-0.00016734860574788298	4.212934746233031e-05	9.221675766834857e-07	0.0003191702251788839	-0.00013345491164190633	0.0004215331688662044	-8.573834671255495e-05	1.0040779630391472e-05	4.064397944630179e-06	0.00016766359397921176
7	1733	9.0	138	139	1.0	0.0	0.0	0.15978381179384857	0.09657094935890842	-4.304502086309152e-05	-0.00011226276837122962	-0.0071408084962694685	1.4079082572643945e-05	-9.355230697602446e-05	-9.355230697602446e-05	0.0003978866697855618	-8.337382366292934e-05	8.602982980480836e-06	5.476597497877855e-06	0.0001910537754655658	-0.00012115670115076866	0.004022577496802625	-0.001826440149123509	8.2682581692188e-05	4.647039699731783e-05	0.001760202444059183	-0.00012529996105345876	0.0005562106834131886	-0.0001327104123427474	6.970796800745227e-05	2.8840060066595434e-05	0.0003917677910237803	-0.00012115670115076866	0.0003978866697855618	-8.337382366292934e-05	8.602982980480836e-06	5.476597497877855e-06	0.0001910537754655658
8	1752	10.200000000000001	139	140	1.0	0.0	0.0	0.15967449121643823	0.08966909755313959	-3.9363350019755065e-05	-0.00010637838644941833	-0.0066628951152682	-6.715740885971049e-06	-8.864865537451533e-05	-8.864865537451533e-05	0.00035442189700161	-8.476609830252575e-05	6.4951595737381815e-06	4.9593576941349395e-06	0.0002235917171120706	-0.00010812687906665753	0.0036052058632596797	-0.0017324326511559119	6.040304422153882e-05	4.1026323111493856e-05	0.002060008840439814	-0.00010326457696161387	0.00039195723389249404	-0.00011644128704179897	3.116605886597309e-05	2.4018667862534156e-05	0.00044428018590874594	-0.00010812687906665753	0.00035442189700161	-8.476609830252575e-05	6.4951595737381815e-06	4.9593576941349395e-06	0.0002235917171120706
9	1771	11.4	140	141	1.0	0.0	0.0	0.15957011725723452	0.0831954826861098	-4.75685851266624e-05	-0.00010236953195802423	-0.006284334618791382	-9.694729327843614e-06	-8.530794329835357e-05	-8.530794329835357e-05	0.0003514355032367005	-7.311050622262416e-05	7.854077340185586e-06	3.9941467444601335e-06	0.00022989933037979187	-0.00010662660442838558	0.00355231116937256	-0.0016074284316736557	7.605794029312802e-05	3.200226773189517e-05	0.002118145584029192	-0.00010992924588897528	0.0005309040501102341	-0.0001277820571329973	3.81652867598125e-05	2.2854608296252848e-05	0.0004603222400172249	-0.00010662660442838558	0.0003514355032367005	-7.311050622262416e-05	7.854077340185586e-06	3.9941467444601335e-06	0.00022989933037979187
10	1790	12.6	141	142	1.0	0.0	0.0	0.15947141241375393	0.07712906793086777	-4.6230593319204134e-05	-9.504015500316765e-05	-0.005848494891692674	1.2370712942760152e-05	-7.920012916930642e-05	-7.920012916930642e-05	0.0003106797015822593	-7.325990110108262e-05	6.2667825737263105e-06	4.266064724535071e-06	0.0002597578682126398	-9.43723058641211e-05	0.0031585647891099254	-0.0015076232692898793	5.976728538362429e-05	3.388458813666025e-05	0.0023932482294210036	-8.107197239114187e-05	0.0003031821832465203	-0.0001062497009517986	4.2727166903073576e-05	1.54412241843758e-05	0.00044650435607644477	-9.43723058641211e-05	0.0003106797015822593	-7.325990110108262e-05	6.2667825737263105e-06	4.266064724535071e-06	0.0002597578682126398
11	1809	13.8	142	143	1.0	0.0	0.0	0.1593799962384847	0.07146393916482499	-4.623025174792559e-05	-8.779219553528561e-05	-0.005481762640392893	-1.2370029800203068e-05	-7.316016294607128e-05	-7.316016294607128e-05	0.0003037595531940464	-6.684352524970657e-05	6.431042035350954e-06	3.1421211660665047e-06	0.0002656107674573272	-8.474692927015738e-05	0.0030869148015203974	-0.0014172187786432651	6.151804594081897e-05	2.3407616576764063e-05	0.002447198675324549	-8.707044468046295e-05	0.00041558530402639385	-9.658573512920566e-05	1.4066240650656634e-05	-1.0990526743537587e-05	0.0005247749185554766	-8.474692927015738e-05	0.0003037595531940464	-6.684352524970657e-05	6.431042035350954e-06	3.1421211660665047e-06	0.0002656107674573272
12	1828	15.000000000000002	143	144	1.0	0.0	0.0	0.15929589064098956	0.06614079348711097	-5.066919783980323e-05	-8.041899945498976e-05	-0.00516452871503513	3.492137616447785e-06	-6.701583287915817e-05	-6.701583287915817e-05	0.00028274894459891616	-6.392715530442154e-05	5.143205753046461e-06	4.393917562744043e-06	0.0002808234237079555	-7.515256465075637e-05	0.0028813699619088047	-0.0013319608540347037	4.713164694919872e-05	3.4623061958738755e-05	0.0025873377704932125	-7.164588871383846e-05	0.00038744904605206906	-7.424271489206659e-05	4.5185516873850796e-05	-3.675910449078133e-05	0.000540255326067374	-7.515256465075637e-05	0.00028274894459891616	-6.392715530442154e-05	5.143205753046461e-06	4.393917562744043e-06	0.0002808234237079555
13	1847	16.200000000000003	144	145	1.0	0.0	0.0	0.15921823116054062	0.061118536728504834	-5.6346832586358695e-05	-7.489996144288691e-05	-0.004879984802177148	-1.4847407109558706e-05	-6.241663453573904e-05	-6.241663453573904e-05	0.0002647524487043937	-5.7610629768928425e-05	4.808449416907193e-06	3.8123371035706566e-06	0.0002930696505488478	-7.425398076264792e-05	0.0026885926114162107	-0.0012292546747196497	4.396887501487261e-05	2.9009508719056477e-05	0.0027001832550477612	-5.870524006903091e-05	0.0003815624406062332	-0.00010165306538402564	1.5086278320032698e-05	-4.857628292094019e-05	0.000555414851787422	-7.425398076264792e-05	0.0002647524487043937	-5.7610629768928425e-05	4.808449416907193e-06	3.8123371035706566e-06	0.0002930696505488478
14	1866	17.400000000000006	145	146	1.0	0.0	0.0	0.15914737994512654	0.05636855498009348	-5.771585942714004e-05	-6.680246938528533e-05	-0.004619978694645567	1.2109353427996005e-05	-5.566872448773781e-05	-5.566872448773781e-05	0.0002454258921070767	-5.4785019127990964e-05	6.014440382369763e-06	5.161987445406801e-06	0.00030413375438918	-6.287981074608782e-05	0.0025024451577551022	-0.0011461815078034649	5.948479745907821e-05	4.1213021189475853e-05	0.002802096692872815	-2.5115806611593828e-05	0.0003584752945373377	-8.739067676536261e-05	3.407684638111399e-05	-4.6889621805975664e-05	0.0005703029620337864	-6.287981074608782e-05	0.0002454258921070767	-5.4785019127990964e-05	6.014440382369763e-06	5.161987445406801e-06	0.00030413375438918
15	1885	18.60000000000001	146	147	1.0	0.0	0.0	0.15908416333261938	0.051897374454537466	-4.5256258505637335e-05	-5.963075562900877e-05	-0.004322382356466453	1.2809848415009409e-05	-4.969229635750734e-05	-4.969229635750734e-05	0.00022524368337380044	-5.1810152061332507e-05	3.169526464919078e-06	5.522052502202634e-06	0.00031676395677397663	-5.563831661450453e-05	0.00230215624309434	-0.0010650180426158143	2.6315313457985498e-05	4.426682702369141e-05	0.002918460376105094	-4.2882986926266304e-05	0.0002887603413777428	-8.591646242861396e-05	4.5273235036007426e-05	-3.956587006297108e-05	0.0005950075617891257	-5.563831661450453e-05	0.00022524368337380044	-5.1810152061332507e-05	3.169526464919078e-06	5.522052502202634e-06	0.00031676395677397663
16	1904	19.80000000000001	147	148	1.0	0.0	0.0	0.1590278529176353	0.04768142617396505	-4.010437023033098e-05	-5.299007433917646e-05	-0.004109514204678387	-2.506071864396703e-06	-4.415839528264708e-05	-4.415839528264708e-05	0.00020624200251342866	-4.716534947845166e-05	3.117361725381032e-06	5.424508065500063e-06	0.00032533569548529793	-4.9881734317687005e-05	0.0021086351342913027	-0.0009711547213590848	2.6640369950842685e-05	4.318934264064193e-05	0.002997440043567072	-2.246510941548061e-05	0.0003058247313023838	-4.190777796582678e-05	3.3975950993459172e-06	-4.1151299650036134e-05	0.0006703422888264961	-4.9881734317687005e-05	0.00020624200251342866	-4.716534947845166e-05	3.117361725381032e-06	5.424508065500063e-06	0.00032533569548529793
17	1923	21.000000000000014	148	149	1.0	0.0	0.0	0.15897796351344512	0.043666853776623146	-3.9073223888297865e-05	-4.6788734041153246e-05	-0.003919630590005413	4.568364548462937e-06	-3.8990611700960946e-05	-3.8990611700960946e-05	0.00019038424829425426	-4.2853453714789526e-05	3.2456582338211545e-06	5.637066829718119e-06	0.00033332421215773704	-4.55458848544938e-05	0.0019456665081597497	-0.0008889959662217374	2.8961867016708038e-05	4.4981001507268535e-05	0.0030710395944916983	-3.988632073517267e-05	0.00029508953387036383	-9.776269648823029e-05	1.7630834046486703e-05	-6.15335729461503e-05	0.0006301493031719858	-4.55458848544938e-05	0.00019038424829425426	-4.2853453714789526e-05	3.2456582338211545e-06	5.637066829718119e-06	0.00033332421215773704
18	1942	22.200000000000017	149	150	1.0	0.0	0.0	0.158934382813223	0.03985797462937726	-4.323562623806438e-05	-4.03726664031101e-05	-0.0036981277044863467	-1.2893169247995962e-05	-3.364388866925844e-05	-3.364388866925844e-05	0.00017414469948812014	-4.016140490513062e-05	2.494305967405755e-06	4.415208168406547e-06	0.0003434568958286348	-3.9906716448485486e-05	0.0017837866910591085	-0.0008207863448753939	2.079843535064636e-05	3.3512661880649444e-05	0.0031644248345537303	-2.1985204929584716e-05	0.00019496681144980015	-0.00012895051216380276	2.062166433854989e-05	1.036201931086824e-05	0.0006323868981989212	-3.9906716448485486e-05	0.00017414469948812014	-4.016140490513062e-05	2.494305967405755e-06	4.415208168406547e-06	0.0003434568958286348
19	1961	23.40000000000002	150	151	1.0	0.0	0.0	0.15889689882518182	0.036235268168057326	-4.309720657338765e-05	-3.459530967925284e-05	-0.003547285218153534	1.3170008577349413e-05	-2.8829424732710717e-05	-2.8829424732710717e-05	0.00015794249823900555	-3.663974504409348e-05	1.5111330153094667e-06	4.912720091374317e-06	0.00035021658726133075	-3.640076017594197e-05	0.0016179711646405776	-0.0007468839489518768	9.828124173788144e-06	3.795522440569043e-05	0.0032266963841249916	-9.624137353031476e-07	0.00020554825028767327	-3.457198620246117e-05	2.7990363287730866e-05	-2.104831811903115e-06	0.0006204893347475733	-3.640076017594197e-05	0.00015794249823900555	-3.663974504409348e-05	1.5111330153094667e-06	4.912720091374317e-06	0.00035021658726133075
20	1980	24.600000000000023	151	152	1.0	0.0	0.0	0.15886530951710207	0.032770796041439544	-4.042288653558113e-05	-2.8583306480256532e-05	-0.003381659035082033	-7.821368501736373e-06	-2.3819422066880456e-05	-2.3819422066880456e-05	0.00014364789183855006	-3.391266750296631e-05	3.855098968550241e-06	3.193506850759826e-06	0.0003574684762062146	-3.1446161045921766e-05	0.0014749793445181009	-0.0006830103215761639	3.885672707350466e-05	2.196485708652623e-05	0.00329354915395842	-2.1518981249968327e-05	0.00022152593599349338	-5.237206655681351e-05	2.3658843727270853e-05	6.925005668081264e-06	0.0006669935092806498	-3.1446161045921766e-05	0.00014364789183855006	-3.391266750296631e-05	3.855098968550241e-06	3.193506850759826e-06	0.0003574684762062146
21	1999	25.800000000000026	152	153	1.0	0.0	0.0	0.1588393216019865	0.02945172087694402	-4.6247518769128816e-05	-2.3392523750914718e-05	-0.0032564912939090085	-3.8278959653589885e-06	-1.9493769792428943e-05	-1.9493769792428943e-05	0.00012919709745451676	-3.0199700751628602e-05	2.8452040160629617e-06	2.554311043097653e-06	0.000361868546351839	-3.0054684488333347e-05	0.0013238062428371671	-0.0006134265453693081	2.7469740289786222e-05	1.5984167154947417e-05	0.003334103520445578	-2.5531985445350267e-05	0.00017954104816439833	-3.363285451711594e-05	3.31156542652325e-05	2.4375014417443743e-05	0.0007065247715258708	-3.0054684488333347e-05	0.00012919709745451676	-3.0199700751628602e-05	2.8452040160629617e-06	2.554311043097653e-06	0.000361868546351839
22	2018	27.00000000000003	153	154	1.0	0.0	0.0	0.1588187944550068	0.026253492171200626	-4.4829085871746766e-05	-1.7661770208482475e-05	-0.0031399661175777853	6.664761760123082e-06	-1.4718141840402027e-05	-1.4718141840402027e-05	0.0001156488953181974	-2.733514560849213e-05	1.4012073855156773e-06	3.008023364502656e-06	0.00036653266605226215	-2.636808101282947e-05	0.0011861581129263713	-0.0005515974309620048	1.0783058970552164e-05	2.0066918633309728e-05	0.003377067964830618	-4.01790305054836e-05	0.00015156612975468498	-4.779571246972805e-05	5.814040510870728e-07	2.530528510142594e-05	0.0007214426988253724	-2.636808101282947e-05	0.0001156488953181974	-2.733514560849213e-05	1.4012073855156773e-06	3.008023364502656e-06	0.00036653266605226215
23	2037	28.20000000000003	154	155	1.0	0.0	0.0	0.15880434426481527	0.02318096803985632	-4.0894284379803314e-05	-1.1238610174574282e-05	-0.0030050821451108253	1.2048412237638221e-06	-9.365508478811906e-06	-9.365508478811906e-06	9.94876117034348e-05	-2.4583652220729917e-05	1.4078041241409035e-06	2.9281119146868986e-06	0.00037232321939553145	-2.0227157781609522e-05	0.0010255972659836382	-0.00048230100485809144	1.173570804885514e-05	1.920990298285116e-05	0.0034304221907910156	-3.341132303963381e-05	0.0001545732701883091	-3.5351820323159255e-05	1.2293942807086388e-05	7.08658719297622e-05	0.0007530513341334033	-2.0227157781609522e-05	9.94876117034348e-05	-2.4583652220729917e-05	1.4078041241409035e-06	2.9281119146868986e-06	0.00037232321939553145
24	2056	29.400000000000034	155	156	1.0	0.0	0.0	0.15879576661308062	0.020216182850020557	-3.860950506158745e-05	-5.916693294694131e-06	-0.0029244882345607	3.3647174126678976e-06	-4.9305777455784455e-06	-4.9305777455784455e-06	8.795044242554388e-05	-2.0802292254940675e-05	2.176063843687311e-06	2.9547139723743836e-06	0.0003746608864498038	-1.9097592126061484e-05	0.0009033267400557413	-0.00041840357439762134	2.1567220316019526e-05	1.940622309298298e-05	0.0034519602541887985	-4.642855941060234e-05	0.0001353347669959112	4.761457807798477e-05	-2.7824026109912528e-06	4.939378937166921e-05	0.0007671538601033306	-1.9097592126061484e-05	8.795044242554388e-05	-2.0802292254940675e-05	2.176063843687311e-06	2.9547139723743836e-06	0.0003746608864498038
25	2075	30.600000000000037	156	157	1.0	0.0	0.0	0.1587930650120477	0.01734516767329534	-3.184296832834816e-05	5.134912288706772e-07	-0.0028175421188897307	1.0168356053810687e-05	4.279093573922313e-07	4.279093573922313e-07	7.499082997239388e-05	-1.7829638000415327e-05	1.600393020736039e-06	4.054829659944137e-06	0.0003780042936137683	-1.3393143461146178e-05	0.0007738077928600458	-0.000354291361823885	1.524331972276653e-05	2.9471831469711173e-05	0.003482742531983708	-7.0207825319847605e-06	0.00011416085090499347	-9.554134592713382e-05	1.613949988237258e-05	9.894940588247495e-05	0.0007802796680014744	-1.3393143461146178e-05	7.499082997239388e-05	-1.7829638000415327e-05	1.600393020736039e-06	4.054829659944137e-06	0.0003780042936137683
26	2094	31.80000000000004	157	158	1.0	0.0	0.0	0.15879666579051835	0.014555334528351654	-2.349126665795858e-05	6.688065712412428e-06	-0.0027621241709976426	6.535047286968474e-06	5.5733880936770264e-06	5.5733880936770264e-06	6.179568952932166e-05	-1.447875157876837e-05	-6.573752101408875e-08	4.3055646579236445e-06	0.00037933740168664807	-8.811094793457581e-06	0.0006396971535587405	-0.00028730792906418804	-4.21231137590479e-06	3.175404104016067e-05	0.003495020190289052	1.7030459590755564e-05	1.1240725634905496e-05	1.1733728795472308e-05	1.3925963614150804e-05	7.857547171317868e-05	0.0007595499901194169	-8.811094793457581e-06	6.179568952932166e-05	-1.447875157876837e-05	-6.573752101408875e-08	4.3055646579236445e-06	0.00037933740168664807
27	2113	33.00000000000004	158	159	1.0	0.0	0.0	0.1588068513134667	0.011832455754793334	-2.257820335492693e-05	1.3682980184281934e-05	-0.0026836333761189966	-4.708920680905168e-06	1.1402483486901585e-05	1.1402483486901585e-05	5.009655375269391e-05	-1.1345009759776873e-05	6.429518021930418e-07	3.6783656884953955e-06	0.00038180880147240724	-8.792184994615033e-06	0.0005158682812729203	-0.00023086671544806858	4.994701748006113e-06	2.592411039078427e-05	0.003517804070623233	-2.1770857824843173e-07	6.771583218880906e-05	-2.4742495534935318e-05	1.1088548822996675e-05	7.856390774427124e-05	0.0008173642027177981	-8.792184994615033e-06	5.009655375269391e-05	-1.1345009759776873e-05	6.429518021930418e-07	3.6783656884953955e-06	0.00038180880147240724
28	2132	34.200000000000045	159	160	1.0	0.0	0.0	0.1588236920883255	0.009184150480576348	-2.461348504303907e-05	1.9998569533330457e-05	-0.002612977172314979	6.383573046808915e-07	1.6665474611108773e-05	1.6665474611108773e-05	3.670124439981119e-05	-8.380157634835175e-06	2.0853365555034924e-06	3.841319847836603e-06	0.0003843562325680535	-5.565036819213407e-06	0.000379258582288404	-0.0001686478977708448	2.3108521853277947e-05	2.7372265054988244e-05	0.0035412719971815013	2.562535961881302e-05	3.601694164448877e-05	-8.763766028138202e-06	-3.949997930985664e-06	4.657439344795128e-05	0.000772181084574537	-5.565036819213407e-06	3.670124439981119e-05	-8.380157634835175e-06	2.0853365555034924e-06	3.841319847836603e-06	0.0003843562325680535
29	2151	35.40000000000004	160	161	1.0	-8.881784197001232e-15	0.0	0.15884732759737666	0.006593515732946021	-2.2481077742098766e-05	2.7272448568982366e-05	-0.0025682923229456726	3.626457297199713e-06	2.2727040474170928e-05	2.272704047417791e-05	2.1464836394108103e-05	-6.68197384191366e-06	2.0164584644171262e-06	4.221669952113863e-06	0.0003931772686603554	7.311620109385016e-08	0.00022961186829119953	-0.00011247499733545646	2.3176169233072315e-05	3.069241696819704e-05	0.0036225386513456513	2.6583068825760435e-05	2.0865957768775867e-06	-3.938118827341797e-05	1.8101327574402643e-05	4.346978156869114e-05	0.0007433922857491885	7.311620109385016e-08	2.1464836394108103e-05	-6.68197384191366e-06	2.0164584644171262e-06	4.221669952113863e-06	0.0003931772686603556
30	2170	36.600000000000044	161	162	1.0	0.0	0.0	0.15887882586968438	0.004044762521598991	-2.0181311078507445e-05	3.572409604649107e-05	-0.002529214099748389	9.73076029982927e-07	2.977008003874249e-05	2.977008003874249e-05	1.1266232408130272e-05	-2.3186302033177044e-06	4.939056619641386e-07	4.266377606191406e-06	0.00038702067018111293	5.059713362639167e-07	0.00011848143768260211	-4.662841256176779e-05	5.250403389871387e-06	3.123273626334995e-05	0.0035658125211003072	1.96930263695697e-05	-1.2326321115631918e-05	0.00011650594154213093	-5.125595890708389e-07	4.99263825570272e-06	0.0007435341812483684	5.059713362639167e-07	1.1266232408130272e-05	-2.3186302033177044e-06	4.939056619641386e-07	4.266377606191406e-06	0.00038702067018111293
31	2189	37.80000000000004	162	163	1.0	0.0	0.0	0.1589185909474306	0.0015623347435471406	-1.761120127934329e-05	4.38060594459555e-05	-0.0024356414563553113	4.167143568345379e-06	3.650504953829638e-05	3.650504953829638e-05	-3.1403913893816748e-06	1.1324385080800043e-06	1.0761790064006121e-06	3.550794286002409e-06	0.0003904845262426223	3.84125266728968e-06	-2.9249981060524337e-05	2.267077941536255e-05	1.3028971814369369e-05	2.456781875457265e-05	0.0035977424633672414	2.0693397084376895e-05	3.833754821979882e-05	-6.22420333189412e-05	-1.2633022877333746e-05	9.988271336305785e-06	0.0007399128573407956	3.84125266728968e-06	-3.1403913893816748e-06	1.1324385080800043e-06	1.0761790064006121e-06	3.550794286002409e-06	0.0003904845262426223
32	2208	39.000000000000036	163	164	1.0	0.0	0.0	0.15896725702943712	-0.0008552752817280721	-1.5649487206193692e-05	5.352610456704765e-05	-0.0023995785941951144	-2.4371542204618037e-07	4.460508713920627e-05	4.460508713920627e-05	-1.6906180005927082e-05	3.986811271022146e-06	1.0100227308298375e-06	2.4580165468244914e-06	0.00039122568902497264	1.0014134435437611e-05	-0.0001659952782455862	8.791624774815133e-05	1.2908959972869648e-05	1.4484609639860243e-05	0.0036045941315116	5.349614580994279e-05	-5.4590220249311164e-05	-4.059042567348209e-05	9.344174642914917e-06	3.1948281258871167e-05	0.0007112519105957651	1.0014134435437611e-05	-1.6906180005927082e-05	3.986811271022146e-06	1.0100227308298375e-06	2.4580165468244914e-06	0.00039122568902497264
33	2227	40.20000000000003	164	165	1.0	0.0	0.0	0.15902593363402923	-0.003215393331194305	-1.0937756183190392e-05	6.382710461713681e-05	-0.002320657504737351	9.66717746805278e-06	5.3189253847614195e-05	5.3189253847614195e-05	-3.044436612200833e-05	7.138855917404123e-06	4.902856781983457e-07	2.856399845650665e-06	0.00039393696480979245	1.561183998709253e-05	-0.0003018154379980037	0.0001549390559459336	7.29322180965327e-06	1.8098352314717112e-05	0.0036295667659241512	6.956890610763493e-06	-2.077384439942752e-05	5.1861495353385755e-05	-1.0577467090115059e-06	-2.4838788560529132e-05	0.0007222500355455602	1.561183998709253e-05	-3.044436612200833e-05	7.138855917404123e-06	4.902856781983457e-07	2.856399845650665e-06	0.00039393696480979245
34	2246	41.40000000000003	165	166	1.0	0.0	0.0	0.1590953708702424	-0.0054881440438859525	-3.6587367915566073e-06	7.504736780919452e-05	-0.002224843920645944	4.89086131521479e-06	6.253947317432862e-05	6.253947317432862e-05	-4.497232588031541e-05	1.0049712098592706e-05	-1.0968000283220626e-07	2.5334117454926398e-06	0.00039785946132239817	1.9630181318462157e-05	-0.00044891133642497265	0.00021978846336675738	8.486135321126579e-07	1.5040842526477408e-05	0.0036657143037373014	-1.1923758882342845e-05	4.3182937469505786e-05	-0.00010365411891571744	2.207055547263042e-05	6.511810078489925e-05	0.0007496442788459306	1.9630181318462157e-05	-4.497232588031541e-05	1.0049712098592706e-05	-1.0968000283220626e-07	2.5334117454926398e-06	0.00039785946132239817
35	2265	42.60000000000003	166	167	1.0	0.0	0.0	0.15917688266716742	-0.007667006766172392	-3.6114455470947245e-06	8.797622604089783e-05	-0.0021328815239269336	-4.796278826291025e-06	7.331352170074803e-05	7.331352170074803e-05	-5.991641208704985e-05	1.4100518641639022e-05	1.3588360112873524e-06	1.8230114407207528e-06	0.0004017336498019414	2.5292533735246586e-05	-0.0006004791489921328	0.00029906464092618195	1.9246265057802253e-05	8.415116438181716e-06	0.003701424827405515	2.6189104657449844e-05	-4.003568887516601e-05	6.0866469846173045e-05	1.79459309705967e-05	0.0001326566422933368	0.0007047753639097342	2.5292533735246586e-05	-5.991641208704985e-05	1.4100518641639022e-05	1.3588360112873524e-06	1.8230114407207528e-06	0.0004017336498019414
36	2284	43.800000000000026	167	168	1.0	0.0	0.0	0.15927211116058576	-0.009719968825843618	-6.456263403875048e-06	0.00010248076079580337	-0.00197304259541552	-8.933568872696222e-07	8.540063399650311e-05	8.540063399650311e-05	-7.507778144167916e-05	1.6241541269227744e-05	1.0027627330757963e-06	1.7566273833219275e-06	0.00040840081783489665	3.2638300606717044e-05	-0.0007483283764071691	0.0003615019948826449	1.576356087256786e-05	7.664442087031323e-06	0.00376285565670567	8.691162775124913e-05	-0.00011469512165760516	-3.559524959428559e-05	6.046269398033092e-06	0.00011580165770877847	0.0007290895286528373	3.2638300606717044e-05	-7.507778144167916e-05	1.6241541269227744e-05	1.0027627330757963e-06	1.7566273833219275e-06	0.00040840081783489665
37	2303	45.00000000000002	168	169	1.0	0.0	0.0	0.1593822740142998	-0.01161187285234775	-1.4460885275457425e-06	0.00011784494663225065	-0.0018107654575927421	1.0913706639928233e-05	9.820412219354197e-05	9.820412219354197e-05	-9.673801237550203e-05	1.8679223167814186e-05	5.620756648995303e-07	2.4244441548127793e-06	0.0004193007834647952	3.692056610539905e-05	-0.0009655571712043116	0.0004371598508560947	1.1824814502921717e-05	1.3589653975376854e-05	0.003863270995755046	7.610998446920517e-05	-0.00020869338250856757	0.00012052141454729369	2.2177268871497645e-05	5.532009954945235e-05	0.0008093383479757476	3.692056610539905e-05	-9.673801237550203e-05	1.8679223167814186e-05	5.620756648995303e-07	2.4244441548127793e-06	0.0004193007834647952
38	2322	46.20000000000002	169	170	1.0	0.0	0.0	0.15950871139198958	-0.013308607268618718	6.331144368939491e-06	0.00013502980874727233	-0.0015827033749491928	4.640759153042234e-06	0.00011252484062272733	0.00011252484062272733	-0.00010364752587278943	2.3308065089723678e-05	2.577234911891822e-06	1.985824072720582e-06	0.0004238683209606295	4.16253570719358e-05	-0.0010389291196335824	0.0005039958121453369	3.6169780958546325e-05	9.453372398343839e-06	0.0039053641754542307	6.288659657895585e-05	-7.429537070788912e-05	7.873410487373194e-05	4.183005057335811e-05	1.6168603231849633e-05	0.0008444741408546101	4.16253570719358e-05	-0.00010364752587278943	2.3308065089723678e-05	2.577234911891822e-06	1.985824072720582e-06	0.0004238683209606295
39	2341	47.40000000000001	170	171	1.0	0.0	0.0	0.1596536331086273	-0.01477422094927235	8.935162233013627e-06	0.00015481362452815506	-0.0013485239863580724	5.672765751060383e-07	0.00012901135377346224	0.00012901135377346224	-0.00011677851491568699	2.4354481063600133e-05	3.378881231084416e-06	1.9517047341802858e-06	0.0004341638136590255	4.943424530339419e-05	-0.001163445576118858	0.000551784246611211	4.656493128960129e-05	8.924264740767548e-06	0.004000224712666887	2.5652289764888957e-05	-8.50348114246769e-05	9.548703090371871e-05	1.0064201312033155e-05	-2.750573477005983e-05	0.0008382864139055147	4.943424530339419e-05	-0.00011677851491568699	2.4354481063600133e-05	3.378881231084416e-06	1.9517047341802858e-06	0.0004341638136590255
40	2360	48.600000000000016	171	172	1.0	0.0	0.0	0.15982226715923747	-0.01595173568404751	1.2629098706885719e-05	0.00018245447669226755	-0.0010065054831922497	6.820596372638145e-06	0.00015204539724355593	0.00015204539724355593	-0.0001264137315971089	2.787160567474073e-05	4.889731015953488e-06	2.3721995332968235e-06	0.00044943121968705254	5.0428660142593746e-05	-0.0012661859611601196	0.0006088815663298488	6.522831913736353e-05	1.2479796330454911e-05	0.0041408856009144575	0.00015864475647359117	-0.00011478535761987908	-0.0001923021528925947	-3.706881396333199e-06	-4.009992739761544e-05	0.0008038778574928824	5.0428660142593746e-05	-0.0001264137315971089	2.787160567474073e-05	4.889731015953488e-06	2.3721995332968235e-06	0.00044943121968705254
41	2379	49.80000000000001	172	173	1.0	0.0	0.0	0.16001735372584608	-0.016761162810048663	1.810419388024027e-05	0.0002077186565249134	-0.0006123487688100594	4.129593974070958e-06	0.00017309888043742845	0.00017309888043742845	-0.00013410857254425297	2.9287390219815153e-05	-6.041737877569576e-06	1.2745882505075574e-06	0.0004671463436531225	5.250092707571429e-05	-0.0013448605669016253	0.0006409696564272575	-6.616817709533477e-05	1.9979746845221313e-06	0.004304130758821883	0.00010008309390065693	-0.00016378307777882583	8.767368702584736e-05	-1.7836305770575496e-05	-5.755998776415672e-05	0.0008733108907947579	5.250092707571429e-05	-0.00013410857254425297	2.9287390219815153e-05	-6.041737877569576e-06	1.2745882505075574e-06	0.0004671463436531225
42	2398	51.00000000000001	173	174	1.0	0.0	0.0	0.16023992067073278	-0.017174471517909465	1.9919237166968956e-05	0.00023741523324852243	-0.0002142686469115418	-4.995074006135905e-07	0.00019784602770710156	0.00019784602770710156	-0.00013842696691874367	2.9755054649564268e-05	5.139252926963762e-06	1.622483562294881e-06	0.00048467631790642657	5.288649462758149e-05	-0.0013876567862868869	0.0006563071294996675	6.89559833680635e-05	4.837450314615938e-06	0.0044656398402834595	0.0001108438286567118	-0.00012756168186139893	1.745504568867908e-05	5.453196789733561e-05	6.679704820973275e-06	0.000882958253637677	5.288649462758149e-05	-0.00013842696691874367	2.9755054649564268e-05	5.139252926963762e-06	1.622483562294881e-06	0.00048467631790642657
43	2417	52.2	174	175	1.0	0.0	0.0	0.1604947775542905	-0.017160557471696203	2.087305987065712e-05	0.0002722985338668993	0.00024209673933806367	2.4071528079899207e-06	0.00022691544488908353	0.00022691544488908353	-0.00013817294820536632	3.030571873292689e-05	5.666023041327199e-06	2.1610526512912453e-06	0.000503648847529293	4.8892438420910306e-05	-0.0013909545627800468	0.0006566150142188088	7.535263565469143e-05	9.403509106469031e-06	0.0046404362502844914	0.00013821044759394823	-0.00016900525950635983	7.687106391187756e-05	4.1726593577941106e-05	3.060151140574274e-05	0.0009237493740552809	4.8892438420910306e-05	-0.00013817294820536632	3.030571873292689e-05	5.666023041327199e-06	2.1610526512912453e-06	0.000503648847529293
44	2436	53.4	175	176	1.0	0.0	0.0	0.1607881026780778	-0.016687268597419484	2.9848508930045597e-05	0.00031435171370769455	0.0007044810092153783	1.5543745310787032e-05	0.00026195976142307816	0.00026195976142307816	-0.0001339421853654875	2.938050162153548e-05	5.37117421653059e-06	2.6149560337167703e-06	0.0005233997322027456	4.520216955558586e-05	-0.0013509711965766953	0.0006339392851336471	7.164072587839012e-05	1.3173307069530321e-05	0.004822405975096294	0.00018445095416997216	-0.00010732294797458075	-2.594463499178083e-05	3.530076664795175e-05	5.043805114067345e-05	0.0009709720825783663	4.520216955558586e-05	-0.0001339421853654875	2.938050162153548e-05	5.37117421653059e-06	2.6149560337167703e-06	0.0005233997322027456
45	2455	54.6	176	177	1.0	0.0	0.0	0.16113670808999883	-0.015759309349371056	4.03683068798878e-05	0.00038285911013435925	0.0011514374868814778	5.495850588897372e-06	0.0003190492584452986	0.0003190492584452986	-0.00012112066875479464	2.8735525006095118e-05	5.7380489079244336e-06	2.591077416115803e-06	0.000542282459818613	2.9512182219669893e-05	-0.0012396121758195752	0.000581637749485843	7.554168987488649e-05	1.2559415145199865e-05	0.00499638670877122	0.00018083124160785534	-0.00014249108975643125	2.332397486762324e-05	4.280485585471205e-05	2.978230601165159e-05	0.0009702481495124383	2.9512182219669893e-05	-0.00012112066875479464	2.8735525006095118e-05	5.7380489079244336e-06	2.591077416115803e-06	0.000542282459818613
46	2474	55.8	177	178	1.0	0.0	0.0	0.1615526379493031	-0.01442653828998295	2.9968092540933387e-05	0.00044900060847419265	0.0015141046318947332	-2.6296279266806193e-05	0.0003741671737284952	0.0003741671737284952	-0.00010586126287010221	2.6289704242845834e-05	2.2437490133230817e-06	1.5915830051761543e-06	0.0005570659015157361	1.6661806472514968e-05	-0.0010969811732914829	0.000509106672860933	3.275608283075391e-05	3.042698707232844e-06	0.005132618109144918	0.0001431429297282567	-0.0001441995301941744	-3.771842284374319e-05	-9.17370941189119e-06	9.711658372617953e-06	0.0010038546282659451	1.6661806472514968e-05	-0.00010586126287010221	2.6289704242845834e-05	2.2437490133230817e-06	1.5915830051761543e-06	0.0005570659015157361
47	2493	56.99999999999999	178	179	1.0	0.0	0.0	0.16204534245027896	-0.01277277986987975	2.548470793168075e-05	0.0005364083934775166	0.0017934122083116694	1.732951004830092e-05	0.00044700699456459605	0.00044700699456459605	-9.438963954452469e-05	2.1813927148920327e-05	4.86900347320499e-06	3.3077779844039365e-06	0.0005730298067885407	1.6648094861709777e-06	-0.0009899523452345461	0.00042233310376685486	6.42819158841863e-05	1.8520971442483295e-05	0.005279669316333839	0.0001640258063039196	-0.00024262165424579488	0.0001044291193529827	7.93767319675707e-06	7.572779014991914e-05	0.001099627425536686	1.6648094861709777e-06	-9.438963954452469e-05	2.1813927148920327e-05	4.86900347320499e-06	3.3077779844039365e-06	0.0005730298067885407
48	2512	58.19999999999999	179	180	1.0	0.0	0.0	0.1626364567810295	-0.01084069705721745	3.9719226785377536e-05	0.000645820268023567	0.002070753417012931	1.1139527659092645e-05	0.0005381835566863077	0.0005381835566863077	-6.354055919446805e-05	2.241696725252303e-05	-2.93267035027076e-07	3.485918215050306e-06	0.0005750221243497836	-1.846504088423579e-05	-0.0007063580536372409	0.000338332357951069	1.2349051104707187e-07	2.012061501005004e-05	0.005298022263315683	0.0003075955692337152	-0.00011083845317199692	-0.00010791458507498756	1.9196098004860782e-05	8.88243770077196e-05	0.0011902602582386215	-1.846504088423579e-05	-6.354055919446805e-05	2.241696725252303e-05	-2.93267035027076e-07	3.485918215050306e-06	0.0005750221243497836
49	70	59.399999999999984	5	180	-1.0	0.0	0.0	0.16339875358702882	-0.008550335681048642	5.513135710018582e-05	-0.0008787733439750978	-0.002509969335324682	-1.9684732970523933e-05	0.0007323111199792464	0.0007323111199792464	-4.225338216681543e-05	2.2800608960815468e-05	-5.631602323302732e-08	2.4341444963685967e-06	0.0005762426240806393	-3.914950185687761e-05	-0.0005182733380876546	0.00027236194827835145	1.8522459154607127e-06	1.0405176356069865e-05	0.005309289554194064	0.00027282892397485705	-0.0001226143952668896	-4.7890191375570465e-05	0.00010369836834308201	0.00010359185012954668	0.0011416989005753287	-3.914950185687761e-05	-4.225338216681543e-05	2.2800608960815468e-05	-5.631602323302732e-08	2.4341444963685967e-06	0.0005762426240806393
50	71	60.58169437486222	5	233	0.9995769500822006	0.029084718743114565	0.0	0.16438733079614493	-0.005911234141195459	6.328580110901136e-05	0.0010983810742570543	0.002768233744381683	-3.3758449528728475e-06	0.0010129285712824033	0.0009784120830622727	-5.0489503540292e-05	-2.8239334489179293e-05	-1.7822830268138772e-07	1.4542687556433578e-06	0.000608598532366442	-5.755822335217516e-05	-0.00023234375138436042	0.0001358343228155088	2.2853792753674324e-07	1.250368076138792e-06	0.005315940699176562	0.0003848256820874213	-2.0892761650263044e-05	-8.277992711322677e-05	5.8240663230706776e-05	-5.180547445832808e-05	0.0011988993310449783	0.00018599818016833648	-5.1160390511250105e-05	-2.8239334489179293e-05	-1.7822830268138772e-07	1.4542687556433578e-06	0.000585541642657342
51	3213	61.74508312458668	233	234	0.9961946980917458	0.08715574274765592	0.0	0.16553211448718164	-0.0032455907497850956	6.387344731577233e-05	0.0011911863078163942	0.0025630530384390445	4.551137366394793e-06	0.0012120095504507223	0.0011021533730580227	-8.556725536322887e-05	-0.00011643250744509027	-4.093666655948765e-06	2.9604507636187695e-06	0.0006845925569714575	-7.798019080787357e-05	5.614279688609522e-05	5.682371304199419e-05	-4.685327285015821e-05	1.5257735702671391e-05	0.005237433064300347	0.0005201708044738565	5.85920510286172e-05	-0.000276149403712421	3.917393711238105e-05	0.00019614831475780906	0.0012790751266981298	0.0006340675838331711	-8.915010861971519e-05	-0.00011643250744509027	-4.093666655948765e-06	2.9604507636187695e-06	0.0006436403568566989
52	3229	62.90847187431113	234	235	0.9894416385809441	0.14493185930724856	0.0	0.16679771692949658	-0.000843811503430446	7.863029908265496e-05	0.001340018576813512	0.002240505454270255	2.496256616737044e-05	0.0014187783731256054	0.0012092050188044602	-0.00014818605383293257	-0.00024947675579897705	3.717017805305191e-06	7.216025018724032e-07	0.0008301359874525089	-8.20375926484898e-05	0.0001334673199300344	-4.0863048058093934e-05	5.106653222609362e-05	-8.993639463155711e-06	0.005087540163758938	0.000760473876602462	-6.96510489707643e-05	-0.0002153490207550301	5.0097977737045425e-05	-8.832450857952732e-05	0.001451895843246097	0.001249099349439614	-0.00014733008383141402	-0.00024947675579897705	3.717017805305191e-06	7.216025018724032e-07	0.0008359796464307822
53	3247	64.07186062403558	235	236	0.9793406217655526	0.2022175723320322	0.0	0.1682230666363127	0.0011750633423201473	6.904400816711022e-05	0.001510680836818712	0.0017972442372309317	-4.413514799845991e-05	0.0015840839762258272	0.0012658634561252874	-0.00014415418677331433	-0.0003249184381601345	-2.1504246208893466e-06	2.843920345442056e-06	0.0009489979504917736	-9.525846966551522e-05	0.0003364481677276532	-0.00010596356213144987	-1.995102474705879e-05	1.124475126690752e-05	0.004953813466082414	0.001029620118486005	0.00010245432037645917	-0.00027606891252243026	3.193334791659143e-05	0.00010901520056948357	0.0014491490581023045	0.0015724754352875962	-0.00013108166525548643	-0.0003249184381601345	-2.1504246208893466e-06	2.843920345442056e-06	0.0010123082316096385
54	3264	65.23524937376003	236	237	0.9659258262890679	0.25881904510252235	0.0	0.16983686439143375	0.0027991224618470764	4.7989479817333696e-05	0.0017169146734234142	0.0014508740018229268	2.0260912989068677e-06	0.0017482772192802664	0.001310339420305173	-0.0001124118309619695	-0.00038705544386226256	-5.605700381438746e-06	2.4033025810128494e-06	0.0010664881223538835	-0.0001128626464077264	0.000550903143228819	-0.00016282094196566494	-6.060176666005525e-05	1.0640628495331545e-05	0.00475384248862481	0.0010302895466512663	0.00022628579110483754	-0.00019344502534905517	-4.2695623476797754e-05	7.224713954521385e-05	0.0015217528918418564	0.0018032807840658548	-7.702023338036688e-05	-0.00038705544386226256	-5.605700381438746e-06	2.4033025810128494e-06	0.0011985713626894553
55	3279	66.39863812348449	237	238	0.9492426435730351	0.31454475615161	0.0	0.17181480774336153	0.0036948243168457287	5.563821314420652e-05	0.002238972030432107	0.00034052970817437765	1.3271375354838786e-05	0.0019189110807563451	0.0013509070567101014	-6.998656514473097e-05	-0.0004450362439788746	-5.691325158458149e-06	2.0449643521586617e-06	0.001186594282583141	-0.000122532650430978	0.0006432578443970626	-0.00024524102484519566	-5.976850830538675e-05	8.845419582692411e-06	0.004546423393262501	0.0012148956091391242	0.00029178348166983596	-0.00032455618699397276	-5.64426840091508e-05	0.00012080992723589152	0.0015965793081486835	0.001959695570937892	-3.1403428847375577e-06	-0.0004450362439788746	-5.691325158458149e-06	2.0449643521586617e-06	0.001388324826456403
56	3293	67.56202687320895	238	239	0.9293475242268208	0.3692061473126887	0.0	0.1742869156778056	0.0036834168903422	8.547796862304502e-05	0.0027052438384560507	-0.00036334456118143534	4.640813560283821e-05	0.0020457156893444878	0.0012770298546229178	4.201262344702292e-05	-0.0005165903114294485	-2.046522365623185e-06	3.499057035415346e-06	0.001365459202966367	-0.0001391237698825714	0.0008380469787090872	-0.0002807383239047225	-1.8715037092556148e-05	1.664239578259393e-05	0.004333275895053086	0.0013117332702600121	0.00019430074132127453	-0.0003647754675715408	1.925867078440206e-06	0.00011445048110928397	0.0017309862512280066	0.0021141520378007554	0.0001741331831600721	-0.0005165903114294485	-2.046522365623185e-06	3.499057035415346e-06	0.0016980265666532834
57	3307	68.7254156229334	239	240	0.9063077870366507	0.42261826174069783	0.0	0.17723598854380512	0.0030258899421365835	0.0001064709894515701	0.0031929018935430153	-0.0009517093352297973	-4.422093945788045e-06	0.0021416247191792183	0.00124134344688968	0.00010541612536376299	-0.0005420132524865544	-5.725860642005234e-06	3.2490974960648647e-06	0.0014400795398636192	-0.00012685990228659264	0.0006658928094353643	-0.0002743319745095376	-5.774653013691008e-05	2.1420918611757514e-05	0.004104214788266707	0.0012319122277590507	0.000492561281795519	-0.0004138644127073445	-6.817898692334072e-05	5.623414252610686e-05	0.0017847931930790096	0.0020825546008922296	0.0002883314610454883	-0.0005420132524865544	-5.725860642005234e-06	3.2490974960648647e-06	0.00183234274310041
58	3319	69.88880437265784	240	241	0.8802013911801089	0.4746003697476445	0.0	0.1808210214131869	0.0015535248292172996	9.963902918186213e-05	0.0039771638452205105	-0.0019930208906087706	-9.241826593627911e-06	0.002196012896395735	0.001164339583170097	0.00021571427411467648	-0.0005544359398935013	-5.5756329872426385e-06	1.6020320981939513e-06	0.0014905626254100596	-0.0001354401752438434	0.0008405903689890003	-0.0003011121952298884	-5.323261513688393e-05	1.1167382988830145e-05	0.003830425705052451	0.0012403673038889605	0.0005872167434975453	-0.000437967214269848	7.278270582651653e-06	-1.8225491950483465e-05	0.001778660529308918	0.0019907660184440854	0.0004559824459321849	-0.0005544359398935013	-5.5756329872426385e-06	1.6020320981939513e-06	0.0019361677967724908
59	3333	71.05219312238229	241	242	0.8511166724370025	0.5249765803345556	0.0	0.18513682185073077	-0.0007631392786094474	9.961842562527983e-05	0.004654437029867231	-0.0026403073250447235	9.200619480463312e-06	0.0022136791738822147	0.001074802081115561	0.00028396660884380336	-0.0005628414581877166	-1.0997243692342843e-05	1.9394909799862206e-06	0.0015183327151042556	-0.00011874461008887486	0.0006138956556819138	-0.00029107014310491663	-0.00010959139727679142	2.473157787526746e-05	0.003648010734539285	0.001299265088009587	0.0006336961281019749	-0.00044048728942219073	-5.6773886684028115e-05	3.493079990284827e-05	0.0017634975327431967	0.0018645198142694074	0.0005844175394306036	-0.0005628414581877166	-1.0997243692342843e-05	1.9394909799862206e-06	0.002005437865792453
60	3347	72.21558187210675	242	243	0.8191520442889896	0.5735764363510492	0.0	0.19012685275395444	-0.003660571343096149	0.00011209915795912907	0.005325624776580107	-0.00315455680392868	1.5760845187235166e-05	0.0021945518843911817	0.000893477978043291	0.00047003502637864053	-0.0005544505786958716	-5.9398143341999286e-06	8.9172200965836e-07	0.001532822904862509	-9.790078404707003e-05	0.0007303089441042035	-0.0002531329225882799	-5.100338302741574e-05	9.856375293006485e-06	0.0033014619679967213	0.0010408970232298163	0.0008112695183349314	-0.00041967480774866205	-3.000408131606296e-05	9.507565244701826e-06	0.001735107268387902	0.0016311555131941938	0.0008317113851608991	-0.0005544505786958716	-5.9398143341999286e-06	8.9172200965836e-07	0.0020493502757431333
61	3363	73.37897062183121	243	244	0.7844156649195733	0.6202354912682632	0.0	0.19578088708274777	-0.007015848951943609	0.0001213735160495368	0.005982443881006522	-0.0035559984137662386	2.7878709935802914e-06	0.002137863437515109	0.0007767670167977512	0.0005217926760198878	-0.0005422711316832427	6.164454436804216e-06	1.4827682700353788e-06	0.001499605075179162	-8.394735477521615e-05	0.0004086499693159517	-0.00023892655890886126	7.983330535592051e-05	-1.074902139612098e-05	0.003177876889561946	0.0010711595394083176	0.0007977691883933318	-0.0004621481027376445	4.2039413554135275e-05	-1.928003979311175e-05	0.0016728311467864977	0.0014293748235179756	0.0009298047137788428	-0.0005422711316832427	6.164454436804216e-06	1.4827682700353788e-06	0.002015620424831981
62	3379	74.54235937155568	244	245	0.7470250712409955	0.6647958656139384	0.0	0.20209945628310266	-0.010730424885202088	0.00011860937579791974	0.006654694519703269	-0.0038731534527507213	-8.316151496814422e-06	0.002059816416446281	0.0006837066106570447	0.0006070584400843667	-0.0005051661957290757	-9.03926410930578e-06	3.2726110642071768e-06	0.001419583451789961	-2.592871185629411e-05	0.000500723720221038	-0.00016538881876101643	-8.471610473840593e-05	3.567988333220115e-05	0.002853876119823199	0.0009155361527324099	0.0009464752940159606	-0.0004214622926901125	-4.332945257259527e-05	9.147589851101326e-06	0.001543790379258463	0.0012282157728348442	0.0010382909124721355	-0.0005051661957290757	-9.03926410930578e-06	3.2726110642071768e-06	0.0019041554611381331
63	3394	75.70574812128014	245	246	0.7071067811865521	0.707106781186543	0.0	0.20915212868520722	-0.014773506944248276	0.00011977818772267949	0.007450650284505894	-0.004213010665341653	1.0653775346333925e-05	0.001967834853389756	0.0005302093605574603	0.0007237034827355117	-0.0004729971901256322	-4.906355627278543e-06	5.302377422309219e-06	0.0013408784317432707	2.757115796320208e-05	0.0002929079527935431	-0.00010908132029601038	-4.35849521548907e-05	4.336924737713789e-05	0.0026833584169675797	0.0007631867657541709	0.000987729572703802	-0.0003950936946005934	-1.986784624679675e-05	-5.739460460814522e-06	0.0014962099983570028	0.0009684034696964778	0.0011618975918745178	-0.0004729971901256322	-4.906355627278543e-06	5.302377422309219e-06	0.0017790725408822824
64	3410	76.86913687100459	246	247	0.6647958656139379	0.747025071240996	0.0	0.21695815972791097	-0.019059577244327053	0.00012555219178907157	0.008161411800901575	-0.004359129934815905	8.94232786450281e-07	0.0018646333594177875	0.0004504941467353532	0.0007346141538281945	-0.00043828145965130503	1.847219485537074e-06	-4.494745312886541e-06	0.0012641346757873476	5.5313334340503813e-05	-0.00010051532596596799	-5.2575720421138513e-05	4.642453569655471e-05	-4.9919736653602505e-05	0.0026720581462262465	0.0007137514064231146	0.00087361395007705	-0.0003864412080199572	5.0879596931430764e-05	-3.0308020011901128e-05	0.0014256001702490646	0.0007832405601846148	0.0011547668148782731	-0.00043828145965130503	1.847219485537074e-06	-4.494745312886541e-06	0.0016380387959379244
65	3426	78.03252562072903	247	248	0.6202354912682609	0.784415664919575	0.0	0.22551104492576718	-0.023471242454503702	0.00012579825724432688	0.008944358594810825	-0.004464200485537393	-4.0210187593969163e-07	0.0017585006348217018	0.00040651178028864264	0.000741935278996952	-0.00041748592530941545	-5.4690296613678855e-06	1.0700284090492768e-05	0.0011773353405431452	0.0001550672702581002	-0.0002638774390417296	-3.0327765559579752e-05	-5.478337253763338e-05	8.815258485663005e-05	0.0026344746350400253	0.000673908524139309	0.0009109855690330191	-0.0003736749595766922	-4.754390494016803e-05	1.8774479610740835e-05	0.0013588974590110867	0.0006769190429711129	0.001174446759760378	-0.00041748592530941545	-5.4690296613678855e-06	1.0700284090492768e-05	0.0015193210794153679
66	3441	79.19591437045348	248	249	0.5735764363510416	0.8191520442889948	0.0	0.23487363641344014	-0.027958028493015832	0.00012251649681715637	0.009780824380535125	-0.0045093715914868646	-6.161418978401314e-06	0.001647075782356821	0.0004285306233617989	0.0007344318232322062	-0.0003990283442028147	-4.236817834425569e-06	1.3238477647044593e-05	0.0010783125785331605	0.0003583793781900003	-0.00031028138446006776	3.0418671581656076e-05	-4.790792605435882e-05	0.00010962037093669526	0.002551147459970342	0.0006130024960853909	0.0009058084116751984	-0.0003532987247594164	-2.4700091479965056e-05	3.957944914949824e-05	0.0012623219473098229	0.000650133785964216	0.001186415124879571	-0.0003990283442028147	-4.236817834425569e-06	1.3238477647044593e-05	0.0013947946934915547
67	3457	80.35930312017794	249	250	0.5249765803345608	0.8511166724369993	0.0	0.24518807335902848	-0.03251027076038223	0.00014266529528596432	0.010848049510641555	-0.004595112943245935	4.64590159160172e-05	0.0015334467503587742	0.00035121369409784296	0.0007701833796012498	-0.00037327987760328314	-3.782938303383636e-06	1.5489177884654513e-05	0.0009833253041202938	0.00043269978183184865	-0.0004888373600961761	8.080296612849936e-05	-4.433714497873931e-05	0.000130170367485295	0.002705160819958329	0.0005663265381156098	0.0009441527133992357	-0.0002947678649688798	-3.4180516783349683e-06	5.8485605373079024e-05	0.0012325176041482417	0.0005210233508670922	0.0012165181503058407	-0.00037327987760328314	-3.782938303383636e-06	1.5489177884654513e-05	0.0012586286898922964
68	3473	81.5226918699024	250	251	0.47460036974763903	0.8802013911801118	0.0	0.25655763290409783	-0.037076939744635204	0.00015846925781046493	0.011891069579497093	-0.004538225025260009	-1.4851090867015949e-05	0.0014173714837731962	0.0002906712130032317	0.000744899351477723	-0.000341933667634474	2.916797537145371e-07	1.8981229756266184e-05	0.0009273444457919501	0.00042837604833845716	-0.0007093044068490395	0.00021643920117176443	-7.598860519690134e-06	0.00015618651818217767	0.0029728200087276255	0.0005266575382804205	0.0008221347132783561	-0.00017614822626556094	8.089464689888308e-05	0.00012253487669451396	0.0011598097839474895	0.0004245829271916367	0.0012055021011511675	-0.000341933667634474	2.916797537145371e-07	1.8981229756266184e-05	0.0011756992399245855
69	3487	82.68608061962686	251	252	0.4226182617407055	0.9063077870366472	0.0	0.2690817274323062	-0.04158102326455358	0.0001532721498281267	0.01315711947691972	-0.00446994201457674	4.456874902339445e-06	0.0012973270609629632	0.00022204548856423183	0.0007185177975939678	-0.00033434100401946303	6.977587358578613e-07	1.50486715454196e-05	0.0008713362514161571	0.00041660409083966673	-0.000738827794224274	0.000198068083774188	4.426926194579689e-06	0.00012261660961863043	0.0032237236275333044	0.00041336246821343657	0.0009149304781990919	-0.00021603134797134005	1.623128941756932e-05	5.1056999310052026e-05	0.0010862302983155091	0.0003374002313995248	0.001249023870135564	-0.00033434100401946303	6.977587358578613e-07	1.50486715454196e-05	0.001118715295740039
70	3501	83.84946936935133	252	253	0.36920614731267654	0.9293475242268255	0.0	0.28285747992985805	-0.04594238336666666	0.00015702121261861035	0.01439438551818395	-0.004252778189649413	3.04125067862788e-06	0.0011708783833333295	0.00024438861021189155	0.0006646762115773109	-0.00033400285425354184	3.229708278795718e-07	1.4368183836438221e-05	0.000821129001487286	0.0005399897496251241	-0.0007960672992389682	0.00015819621136853914	3.7821451168972518e-06	0.00011901170756973095	0.0035239573407927958	0.0003313775502227804	0.00086116574234281	-0.00020691699664516564	-4.103911369122669e-05	2.0934662547172917e-05	0.0009539535759648742	0.000336398831357298	0.0012476573718691766	-0.00033400285425354184	3.229708278795718e-07	1.4368183836438221e-05	0.0010527325970596782
71	3513	85.01285811907579	253	254	0.3145447561516201	0.9492426435730319	0.0	0.2977935332245769	-0.04999659392119642	0.0001725944102737008	0.015477721071253836	-0.003855642919410117	2.810514463155302e-05	0.0010387717114610647	0.00016908235647017193	0.0006482740671309058	-0.0002589537692588356	4.03717995246044e-07	1.4585150045386228e-05	0.0007333196127403337	0.00044902994270713684	-0.0008941937636668827	0.00025562462689340197	6.984192502391971e-06	0.00012440705781762064	0.0038727645857645583	0.0003680885460595045	0.0006331919251834976	-0.00016963718965983847	-4.3566614641949746e-05	5.1606111174384735e-05	0.0010062828330865182	0.00021312913820125111	0.001049421265880327	-0.0002589537692588356	4.03717995246044e-07	1.4585150045386228e-05	0.0008662453179494828
72	3527	86.17624686880025	254	255	0.2588190451025197	0.9659258262890685	0.0	0.31376319845399137	-0.053588919173591286	0.0001716853476842756	0.01646160938757496	-0.0033290075853796147	-2.9923269810403408e-05	0.0008982411254707085	0.00012671600851720693	0.0005904533275606858	-0.00020909159367101714	1.1628284567693702e-06	2.027560257199773e-05	0.0006777046158889845	0.0003745557222153945	-0.0008887497461502748	0.00027956337845387006	1.178373269952624e-05	0.0001785777492083851	0.0040997161056939785	0.00029790435397028514	0.0005348446570195257	-0.00012886022127060862	-4.9626179515825235e-05	7.638470523574687e-05	0.0009460046783322154	0.00014803936551421106	0.0008874493773666793	-0.00020909159367101714	1.1628284567693702e-06	2.027560257199773e-05	0.0007572844675897335
73	3541	87.33963561852471	255	256	0.202217572332041	0.9793406217655509	0.0	0.33058176911937953	-0.05657476491346951	0.00017801478390664876	0.017175531943201483	-0.0026426838943768363	4.258214225514971e-05	0.000760800450431068	8.289746088427552e-05	0.0005352555205522862	-0.00015142616233346288	-1.1001706822034184e-06	1.2546958378512917e-05	0.0006161454141449883	0.00027225246727523815	-0.000824508371316964	0.00027238771967625616	-2.8970205114191563e-06	0.00011114059546141972	0.004199287725979507	0.00013142998669572184	0.0005408775927185534	-0.00016058736660153143	-7.833371725171631e-05	2.261506863345186e-05	0.0006955883794025428	8.861978866900758e-05	0.0006694709620873588	-0.00015142616233346288	-1.1001706822034184e-06	1.2546958378512917e-05	0.0006438586736111036
74	3556	88.50302436824917	256	257	0.14493185930724348	0.989441638580945	0.0	0.34810398689422384	-0.05883943570420441	0.00019795027352007585	0.01786890360648713	-0.0018866576870929588	-2.7111630282955566e-06	0.0006214910968347878	5.6888146071838884e-05	0.0004655587998694116	-8.471819168064142e-05	4.999674551092267e-08	5.883242923648389e-06	0.0005736215807068545	0.00017563371943716058	-0.0008101180257015995	0.00029514100738836494	1.258468695862822e-05	5.072567171910538e-05	0.00440042353994067	7.600875691484571e-05	0.00033244083662245364	-0.00012957444435664247	-2.3538988196465192e-05	3.003410218079793e-05	0.0008670387020919051	5.5231401132248715e-05	0.0003883426237407194	-8.471819168064142e-05	4.999674551092267e-08	5.883242923648389e-06	0.0005623110763389798
75	3573	89.66641311797362	257	258	0.087155742747665	0.9961946980917448	0.0	0.36614420406012893	-0.060295660378634715	0.00019308589483432766	0.018211530725323055	-0.0010257916617676527	-7.017594343200798e-06	0.00048595215681060855	8.38165219436293e-05	0.0003981895361566508	3.0138764136239732e-05	-1.4025153560233166e-06	4.8575772434984785e-06	0.0005191568267763615	9.356654902808666e-05	-0.000785304119335241	0.00032790730273593555	-8.041036365302659e-07	4.545422562324409e-05	0.004440494016059414	1.5870867265361382e-05	0.00018976127063939557	-1.9651668772844854e-05	-1.1910009333553496e-05	1.0793699496144204e-05	0.0007981099668694942	7.946404001638818e-05	-0.00017044523399777577	3.0138764136239732e-05	-1.4025153560233166e-06	4.8575772434984785e-06	0.0004694077307011758
76	128	90.82980186769808	8	258	-0.029084718743105056	-0.9995769500822007	0.0	0.3845011815148086	-0.06085624994119114	0.00018491961312286045	-0.018502424184036248	9.538746334519094e-05	9.3149690797336e-06	0.00038060424245680766	0.00010375924997774478	0.00035205081844876603	0.00010478167077997151	-7.931604668028822e-07	2.5752404254798996e-06	0.000494686450458903	3.7632698277962465e-05	-0.0007521153051769212	0.0003415134028492956	5.724161109929912e-06	2.6443623988790418e-05	0.0044971549794869505	3.282749548213365e-05	6.750497181617844e-05	-2.4152566620775e-05	-1.5281488525773584e-05	1.2469064879045513e-05	0.0007534121567999525	0.00010300008180516461	-0.0005446358674297727	0.00010478167077997151	-7.931604668028822e-07	2.5752404254798996e-06	0.0004685955326387996
77	129	92.01149624256033	8	359	-1.1842378929334975e-14	1.0	0.0	0.40326193428201196	-0.060735390341941434	0.00018493247808348064	0.019019081350370393	0.00033710666184458976	9.340699000973953e-06	0.00028092221820363644	9.710829186140757e-05	0.00028092221820364793	0.00014234374495069276	-4.339749988720185e-07	1.0458848293535561e-07	0.0004813307388293614	-1.7762622263047673e-05	-0.0007109299500816872	0.00035700098636282394	9.279047095490951e-06	4.5277587521635735e-06	0.004489446588495305	-3.065926512434841e-05	1.0443998516284117e-06	1.2113745390148568e-05	-1.0168645665553823e-05	-1.0858695954615257e-05	0.0007142137692202188	9.710829186140757e-05	-0.0007109299500816866	0.00014234374495069276	-4.339749988720185e-07	1.0458848293535561e-07	0.0004813307388293731
78	4881	93.21149624256032	359	360	0.0	1.0	0.0	0.42218861814513553	-0.06044267936464742	0.0001997600024737749	0.018834286375876808	0.00024831529274343955	2.031434977961457e-05	0.0002069294106195337	4.2404498604651154e-05	0.0002069294106195337	0.00014228128895334643	-1.2425609438692803e-06	-1.964056561995357e-06	0.000478410601828437	-0.00010364723190042777	-0.0006587164293257695	0.0003619755965461102	1.4288149294492161e-06	-1.530492165934656e-05	0.00446217781713787	-8.9957522678652e-05	-8.293486124318566e-05	3.556163965048866e-05	-1.450533225027823e-05	-2.3384382671320126e-05	0.0006398716142577421	4.2404498604651154e-05	-0.0006587164293257691	0.00014228128895334643	-1.2425609438692803e-06	-1.964056561995357e-06	0.000478410601828437
79	4896	94.4114962425603	360	361	0.0	1.0	0.0	0.44088674617505097	-0.060221511210688417	0.00020932256720746677	0.01856196968395407	0.00019402101517456555	-1.1892203122307982e-06	0.00016168417931213759	-1.1836924249215148e-05	0.00016168417931213759	0.00014095928182498516	-7.65009550417539e-07	-5.655252575795296e-06	0.00046769897579290455	-0.00018759696144327387	-0.000603020371240033	0.00036154896252553237	5.704330778638047e-06	-5.038201741623997e-05	0.004362262705395271	-0.00015667572175665295	-8.912286479112791e-05	4.36853066774517e-05	-1.632498066632448e-05	-2.2290824221817223e-05	0.0006477838483867921	-1.1836924249215148e-05	-0.0006030203712400325	0.00014095928182498516	-7.65009550417539e-07	-5.655252575795296e-06	0.00046769897579290455
80	4915	95.61149624256029	361	362	0.0	1.0	0.0	0.45919834366133894	-0.060046492777303805	0.00020234015534086882	0.018061225288621807	0.00015601585159466524	-1.2775603420965104e-05	0.0001300132096622215	-6.404807906376828e-05	0.0001300132096622215	0.00014253399735618725	-8.825778215469876e-07	-1.0574128970063765e-05	0.0004483561329799782	-0.0002704990523062604	-0.0005554299697158462	0.00037751800700389543	4.025713758996691e-06	-9.679814592098363e-05	0.004181820628424074	-0.00021372544485571615	-9.461959954467183e-05	5.074900855849371e-05	7.969978668853372e-07	-2.9082193255060843e-05	0.0006389750265662136	-6.404807906376828e-05	-0.0005554299697158458	0.00014253399735618725	-8.825778215469876e-07	-1.0574128970063765e-05	0.0004483561329799782
81	4934	96.81149624256028	362	363	0.0	1.0	0.0	0.47699031461179253	-0.059901891643269534	0.00019699557524538355	0.01752271661228544	0.00013318641647388357	2.0864432299945023e-06	0.00011098868039490272	-0.00011500641433196863	0.00011098868039490272	0.00013483771830178997	-1.3126994315853227e-06	-1.1211924752594882e-05	0.00042722448066381325	-0.00034278150339989844	-0.00048047648097437423	0.0003527110012514407	-6.974651910961026e-07	-0.00010349737768371724	0.0039847071134750875	-0.00027256255771025006	-8.4774945165918e-05	4.168039567699697e-05	-4.64509043705148e-06	-5.907971392870888e-05	0.0006078706112692366	-0.00011500641433196863	-0.0004804764809743738	0.00013483771830178997	-1.3126994315853227e-06	-1.1211924752594882e-05	0.00042722448066381325
82	4953	98.01149624256027	363	364	0.0	1.0	0.0	0.49411675055437854	-0.05977436593915246	0.00019759021685114317	0.016730155272886515	0.00012186499176025656	-8.971600184752245e-07	0.00010155415980021356	-0.00014593186089991095	0.00010155415980021356	0.0001274658454055441	-1.2450178898821343e-06	1.904405912968492e-05	0.0003954411255683293	-0.0003825983725202625	-0.00041766110889306687	0.0003371121659101528	-9.376628912977215e-07	0.00017894619953219914	0.0036884114531707413	-0.00031699701529298857	-7.778998119068232e-05	7.0094854187552e-05	-6.735101338304305e-06	8.248411294275991e-05	0.0005574121575066919	-0.00014593186089991095	-0.0004176611088930665	0.0001274658454055441	-1.2450178898821343e-06	1.904405912968492e-05	0.0003954411255683293
83	4972	99.21149624256026	364	365	0.0	1.0	0.0	0.5104292001991901	-0.0596535771349317	0.0002096352848610472	0.01589474401673663	0.00011971261668126953	2.498729603828324e-05	9.97605139010583e-05	-0.00018473852271101783	9.97605139010583e-05	0.00012334274981119273	-7.779710352638291e-07	-1.50382078636504e-05	0.00036479871773553425	-0.0004385989389713504	-0.00036438188129993515	0.0003296456528272326	2.6808299619706057e-06	-0.0001402162934238438	0.0034024458477693595	-0.0003522366478283419	-4.8079944028183985e-05	4.7470815700764385e-05	-6.206171125892036e-07	-6.33534888888326e-05	0.0005114028872361537	-0.00018473852271101783	-0.00036438188129993477	0.00012334274981119273	-7.779710352638291e-07	-1.50382078636504e-05	0.00036479871773553425
84	4991	100.41149624256025	365	366	0.0	1.0	0.0	0.5258703954468458	-0.05953133615794995	0.0002171522022048122	0.014987646478574645	0.00012476933728223366	-9.953461350753218e-06	0.00010397444773519446	-0.000179051243088232	0.00010397444773519446	0.00011514310763562812	-5.641738862488014e-07	-1.637113173285905e-05	0.00032710413006255897	-0.000418808840135022	-0.0003291449123327756	0.00031517576851502804	3.6799952270954395e-06	-0.00015271025806329837	0.00305086077439967	-0.0003651518858605145	-3.465785971790486e-05	6.041524196535122e-05	2.158361301607024e-06	-9.409668624268278e-05	0.00043162089966296285	-0.000179051243088232	-0.00032914491233277526	0.00011514310763562812	-5.641738862488014e-07	-1.637113173285905e-05	0.00032710413006255897
85	5010	101.61149624256024	366	367	0.0	1.0	0.0	0.5403951972938414	-0.059400867640628865	0.00021848470520660607	0.01406195721541681	0.00013616769735993323	1.2618467354341012e-05	0.00011347308113327809	-0.00013253476143546203	0.00011347308113327809	0.00010182401712166702	-1.1243344423132976e-06	-1.4660206756817867e-05	0.00029310399855563365	-0.00032897972101012836	-0.00031154691799560125	0.0002820507463755464	-2.637779274576528e-06	-0.00013641052762226817	0.0027337292243381243	-0.00028562166258198213	-3.543414904180997e-05	4.901281226611212e-05	1.3478331713448527e-05	-6.116460557276164e-05	0.0003654053997343811	-0.00013253476143546203	-0.0003115469179956009	0.00010182401712166702	-1.1243344423132976e-06	-1.4660206756817867e-05	0.00029310399855563365
86	5029	102.81149624256022	367	368	0.0	1.0	0.0	0.5541329728202602	-0.059255665815043365	0.00022375772678332598	0.01341359383742069	0.00015423595381106048	-2.072424200901229e-06	0.00012852996150921676	-9.308157811336295e-05	0.00012852996150921676	9.025535206413007e-05	-4.116245933206283e-07	-8.386575038203407e-06	0.00026869709091832824	-0.00025361122927908085	-0.00030079657609434403	0.00024543712809059086	3.5287258509259317e-06	-7.761180050969269e-05	0.0025061322655607083	-0.00022140465262748818	-4.303315787838637e-06	3.416995285475873e-05	2.562692799434952e-05	-4.5815606135938575e-05	0.0003195687592175491	-9.308157811336295e-05	-0.00030079657609434376	9.025535206413007e-05	-4.116245933206283e-07	-8.386575038203407e-06	0.00026869709091832824
87	5048	104.01149624256021	368	369	0.0	1.0	0.0	0.5673231687978431	-0.05908644307804295	0.00020252308271466384	0.012966798117745038	0.00018420952018976394	-4.039686393642305e-05	0.00015350793349146958	-4.518215573526182e-05	0.00015350793349146958	7.149127651738761e-05	-3.5534678000703745e-07	-2.2395366182536685e-06	0.00025757357534896165	-0.0001563019613658508	-0.00026653837966021486	0.00018990911219508093	3.7679615828557908e-06	-1.986498832900897e-05	0.002402413730079018	-0.00015111595506811865	1.3521268005713789e-05	3.255843031237823e-05	1.3639037204725926e-05	-5.992895027856225e-06	0.0003218126002749837	-4.518215573526182e-05	-0.0002665383796602146	7.149127651738761e-05	-3.5534678000703745e-07	-2.2395366182536685e-06	0.00025757357534896165
88	5067	105.2114962425602	369	370	0.0	1.0	0.0	0.5801760981438393	-0.0588855483199592	0.00018256259029371315	0.012739060574247563	0.00021757999597774025	4.758790945216763e-07	0.00018131666331478417	-8.557977319808454e-06	0.00018131666331478417	5.643884330189706e-05	-1.190576747251533e-06	-3.801444040569229e-06	0.000255762898833039	-8.061763715712897e-05	-0.00023546548293738488	0.00014851222248077691	-4.291778718616332e-06	-3.417610360820184e-05	0.0023854951975163167	-8.770624758554918e-05	2.7560062667835694e-05	2.9343663766005377e-06	1.1927764256068258e-05	-2.0107521408469395e-05	0.00033416078188693455	-8.557977319808454e-06	-0.0002354654829373846	5.643884330189706e-05	-1.190576747251533e-06	-3.801444040569229e-06	0.000255762898833039
89	5086	106.41149624256019	370	371	0.0	1.0	0.0	0.5928398421419427	-0.058647045490433466	0.00018594188502950716	0.012588427421959092	0.0002594256630737285	6.282710377066312e-06	0.0002161880525614399	1.4488108953405233e-05	0.0002161880525614399	4.0752605906756346e-05	-3.5524949653671425e-07	-2.0303602237357005e-06	0.00025787930868895203	-2.4828936100784738e-05	-0.00018521474374919443	0.00011156070641727026	3.786917793923464e-06	-1.734207544710668e-05	0.002405266655994282	-3.3031701641374554e-05	8.687980023044458e-05	-7.515844627122964e-06	2.573668391721083e-05	-7.022125651971286e-06	0.000337033096391025	1.4488108953405233e-05	-0.00018521474374919416	4.0752605906756346e-05	-3.5524949653671425e-07	-2.0303602237357005e-06	0.00025787930868895203
90	5105	107.61149624256018	371	372	0.0	1.0	0.0	0.6054048851764885	-0.058362726383774446	0.00019415980626847273	0.012541658647132525	0.0003092125502443116	1.0153132100864884e-05	0.0002576771252035939	2.2721444879572314e-05	0.0002576771252035939	1.9773298805940954e-05	8.908056284182987e-07	-6.581103708938932e-07	0.0002629838394458261	1.2089595747241319e-05	-0.00010732450551107442	4.903729459412835e-05	1.589160504673138e-05	-4.593986995921279e-06	0.0024529178036671716	-2.7612060062113048e-05	0.00013850435859285494	-2.7096972362040037e-05	1.978987893704767e-05	-2.0699755998677494e-06	0.00035977862350401046	2.2721444879572314e-05	-0.00010732450551107415	1.9773298805940954e-05	8.908056284182987e-07	-6.581103708938932e-07	0.0002629838394458261
91	5124	108.81149624256017	372	373	0.0	1.0	0.0	0.6179219853026447	-0.05802541330344695	0.00019768442828335024	0.012492541605179874	0.0003654136104106753	-3.1038880711098827e-06	0.00030451134200889536	2.3931095071116397e-05	0.00030451134200889536	5.295701842845494e-06	-9.21382098176896e-07	3.2952332602466507e-07	0.0002692918306181304	3.3591046077141584e-05	-3.438291066669884e-05	2.744635955870417e-05	-1.3261934495349472e-06	4.925270976290925e-06	0.0025117101051155893	-6.452988320027054e-06	0.00018620957992656668	-4.1800402692813414e-05	6.585138301751894e-06	5.9795188961233805e-06	0.00037927357418890856	2.3931095071116397e-05	-3.438291066669856e-05	5.295701842845494e-06	-9.21382098176896e-07	3.2952332602466507e-07	0.0002692918306181304
92	5143	110.01149624256016	373	374	0.0	1.0	0.0	0.6304013075702496	-0.05762403257572031	0.00019686182544131962	0.012466102930029921	0.000437347845042603	1.4586823870486128e-06	0.0003644565375355016	1.3689604315029984e-05	0.0003644565375355016	-1.8673453131191463e-05	-1.113219402123242e-06	-6.952748059725987e-07	0.0002759425824975232	4.473118239290037e-05	7.236215523576563e-05	-4.332505536966187e-05	-2.9798825979160665e-06	-4.937371994199731e-06	0.002573732623293079	-4.152054207562546e-05	0.00025264580111786054	-3.5968884382606426e-05	7.87747877673867e-06	1.0793003221997769e-05	0.0003991148347529178	1.3689604315029984e-05	7.236215523576592e-05	-1.8673453131191463e-05	-1.113219402123242e-06	-6.952748059725987e-07	0.0002759425824975232
93	5162	111.21149624256014	374	375	0.0	1.0	0.0	0.6428508285059386	-0.057153000466092896	0.0001963852672865625	0.012432938941348004	0.0005047163742122399	-2.4117986965628677e-06	0.0004205969785102014	2.0033484294192938e-06	0.0004205969785102014	-3.553319437272106e-05	4.368805439702857e-07	3.3682204302909174e-07	0.0002831978925256318	4.6945254551997155e-05	0.00015875178081270534	-8.28106692317902e-05	1.2096778318209777e-05	4.65959226159045e-06	0.0026414508484845518	-1.232290440063462e-05	0.00033985249494774763	-7.636766588631235e-05	2.110334933115166e-05	2.132659284962307e-05	0.0004452566273558121	2.0033484294192938e-06	0.00015875178081270564	-3.553319437272106e-05	4.368805439702857e-07	3.3682204302909174e-07	0.0002831978925256318
94	5181	112.41149624256013	375	376	0.0	1.0	0.0	0.6552584786810085	-0.05661163552941295	0.00019234131832711337	0.012382361408791898	0.000578013499147649	-5.676099222335349e-06	0.00048167791595637305	-1.6715293858090535e-05	0.00048167791595637305	-5.669212930673507e-05	-1.762672605023529e-06	-8.922316529515806e-07	0.00028710005376586463	4.202202570391388e-05	0.00026438008272771453	-0.00014124838023206622	-8.903633460773056e-06	-7.119713359270486e-06	0.0026777820235714157	-3.731437101317514e-05	0.00042008807293447475	-0.00015144266413215718	-4.0855064736868685e-06	-1.6181791094448253e-05	0.00041771844702431007	-1.6715293858090535e-05	0.0002643800827277148	-5.669212930673507e-05	-1.762672605023529e-06	-8.922316529515806e-07	0.00028710005376586463
95	5200	113.61149624256012	376	377	0.0	1.0	0.0	0.6676219528703838	-0.05599498101581231	0.00018517512831001391	0.01234458696995877	0.0006552955280536288	-8.656280811863569e-06	0.0005460796067113593	-3.1989886581847496e-05	0.0005460796067113593	-7.743532281473425e-05	3.72708688784718e-07	-1.4096992095191651e-06	0.00027881346527512376	4.1718388247883105e-05	0.0003635088373438421	-0.00020099057821163895	1.135799080882315e-05	-1.2311625317125433e-05	0.0026005460639161406	-3.7111588193378814e-05	0.0004776267505406643	-7.74195574532127e-05	3.9881212152926e-05	-8.500891928772332e-06	0.0003699977410506804	-3.1989886581847496e-05	0.0003635088373438424	-7.743532281473425e-05	3.72708688784718e-07	-1.4096992095191651e-06	0.00027881346527512376
96	5219	114.81149624256011	377	378	0.0	1.0	0.0	0.679949264208972	-0.055299277498783383	0.00016822948552353603	0.01231003570721756	0.0007361115060042292	-2.5235004761092208e-05	0.0006134262550035229	-4.8904796674014225e-05	0.0006134262550035229	-9.520105767349753e-05	7.164024011387192e-07	-9.905349692935655e-07	0.00028483833788998204	3.879187106603336e-05	0.00046852107289789785	-0.00022854166282494792	1.4818687081020835e-05	-8.25985569778048e-06	0.002656752443926843	-4.5721866125723535e-05	0.0005656106008908241	-0.00011011938631269033	2.2942509662739334e-05	-4.213546544971137e-06	0.00036698040154682475	-4.8904796674014225e-05	0.0004685210728978981	-9.520105767349753e-05	7.164024011387192e-07	-9.905349692935655e-07	0.00028483833788998204
97	5238	116.0114962425601	378	379	0.0	1.0	0.0	0.6922278449196169	-0.05452167276809891	0.00016147585611075917	0.012247125714072271	0.0008190979553647088	1.1727745935538494e-05	0.000682581629470589	-7.088876829090314e-05	0.000682581629470589	-0.00011412253776123954	6.716431700535981e-07	-1.6323104291973481e-06	0.0003013786193108925	2.6872475999606748e-05	0.0005715332445020575	-0.0002752905180390479	1.4848076833813387e-05	-1.4411354302861997e-05	0.0028110221899404326	-7.442836724828351e-05	0.0006447891742386507	-0.00014661763985941576	2.3754181665495303e-05	-1.521002340058622e-05	0.000435626338345453	-7.088876829090314e-05	0.0005715332445020579	-0.00011412253776123954	6.716431700535981e-07	-1.6323104291973481e-06	0.0003013786193108925
98	5257	117.21149624256009	379	380	0.0	1.0	0.0	0.7044453949258587	-0.053660385819671357	0.00015960710626495734	0.01218797429841123	0.0009034759414904003	-1.546524562714215e-05	0.0007528966179086652	-9.019442977334717e-05	0.0007528966179086652	-0.00013376804023584453	8.607350506431243e-08	-1.4322990384882414e-06	0.00030647690463685845	2.0020747697170604e-05	0.0006751519256818004	-0.0003241826718079722	9.368631577430854e-06	-1.2728375762272654e-05	0.002858560156183258	-8.31634912490057e-05	0.0007223588686397887	-0.0001424028158015383	1.8539198311762495e-05	-5.462983806634521e-06	0.00045484453858213834	-9.019442977334717e-05	0.0006751519256818008	-0.00013376804023584453	8.607350506431243e-08	-1.4322990384882414e-06	0.00030647690463685845
99	5276	118.41149624256008	380	381	0.0	1.0	0.0	0.7165976401388798	-0.05271421523254319	0.00015246546403773127	0.012116516127630983	0.000988865232765944	1.1819611726899973e-06	0.0008240543606382944	-0.00010942563861986537	0.0008240543606382944	-0.0001553285264125929	-6.630330813057876e-07	-2.236984703009288e-06	0.00031092706742587257	1.481187303775666e-05	0.0007832230013346499	-0.00038333211355606967	2.302950907255136e-06	-2.053787552595447e-05	0.0029000435596300196	-9.974916853561569e-05	0.0008082149752771253	-0.0001765413679785999	3.614144553318021e-05	3.278682043336806e-06	0.00045225220825492046	-0.00010942563861986537	0.0007832230013346503	-0.0001553285264125929	-6.630330813057876e-07	-2.236984703009288e-06	0.00031092706742587257
100	5295	119.61149624256007	381	382	1.1842378929334975e-14	1.0	0.0	0.7286742337174764	-0.051682563825068306	0.00015741641419855597	0.012036671029562296	0.0010744375821838195	8.719939148959415e-06	0.0008953646518199662	-0.0001201089851964446	0.0008953646518199591	-0.00017630427198946902	1.4306553723989153e-06	-3.844348474254702e-07	0.0003006152855632509	2.2482207304528455e-05	0.0008814708626546181	-0.00044071958301455716	2.2108059962137095e-05	-3.4830421373753633e-06	0.002803929036596972	-0.00010112648673173824	0.0008979497702460124	-0.0001617063269187991	3.354619606332512e-05	-6.947476095124461e-06	0.0003724507262542719	-0.0001201089851964446	0.0008814708626546184	-0.00017630427198946902	1.4306553723989153e-06	-3.844348474254702e-07	0.00030061528556325073
101	5314	120.81149624256005	382	383	0.0	1.0	0.0	0.7406734055174795	-0.050565130047495396	0.0001444140448008058	0.011961672570443893	0.0011604299729620002	-3.472467794445977e-05	0.0009670249774683312	-0.0001433985330051618	0.0009670249774683312	-0.00019396206619345756	-4.958528631265345e-07	-1.2509163940885807e-06	0.0003176844220547377	8.288953988218674e-06	0.0009865368962111638	-0.00047516162572436565	4.091209533149281e-06	-1.1586458354525926e-05	0.002963080055050649	-0.00012395949211271504	0.000979938054956149	-0.00020184524675685944	1.5487186764487152e-05	-2.2770840975703128e-06	0.000452940608611522	-0.0001433985330051618	0.000986536896211164	-0.00019396206619345756	-4.958528631265345e-07	-1.2509163940885807e-06	0.0003176844220547377
102	5333	122.01149624256004	383	384	0.0	1.0	0.0	0.752592748768662	-0.049362035835978035	0.0001337329005693732	0.011877013931921088	0.0012457584500727148	1.3362389481594598e-05	0.0010381320417272599	-0.00015969228807163758	0.0010381320417272599	-0.000212923705835932	1.1827634265650784e-06	-2.063727559772708e-06	0.00032154891213731366	5.105758254103642e-06	0.0010830571295910823	-0.0005243193784844813	2.030688610441768e-05	-1.938161581341208e-05	0.002999165678390031	-0.00015168077806989967	0.0010543078301557352	-0.0002338010009157027	2.9124360760193025e-05	-1.3969870161225558e-05	0.0004657103153628186	-0.00015969228807163758	0.0010830571295910828	-0.000212923705835932	1.1827634265650784e-06	-2.063727559772708e-06	0.00032154891213731366
103	5352	123.21149624256003	384	385	0.0	1.0	0.0	0.7644244455974798	-0.04807426839500105	0.00013420367179634729	0.011786379725714613	0.0013297764318812577	-1.2420847027646474e-05	0.001108147026567712	-0.00017809829810216417	0.001108147026567712	-0.000231197944322809	3.7802757158652593e-07	-1.7911867898101658e-06	0.00032495212570904006	-2.376621237172929e-06	0.0011778929859180675	-0.0005725556654337835	1.2677595759867831e-05	-1.7066644129111762e-05	0.003030887904857467	-0.00015830673201469754	0.0011412800973242042	-0.0002625734563994371	2.834579745873929e-05	-2.2977793467436314e-05	0.0004973277011878757	-0.00017809829810216417	0.001177892985918068	-0.000231197944322809	3.7802757158652593e-07	-1.7911867898101658e-06	0.00032495212570904006
104	5371	124.41149624256002	385	386	0.0	1.0	0.0	0.7761597692590394	-0.046702776226663245	0.00012560548820007253	0.011684267597404596	0.0014132079047943433	-4.775520164903034e-06	0.0011776732539952972	-0.00019594178271597918	0.0011776732539952972	-0.00024767235430102916	1.4033328805094306e-06	-1.5519360707741465e-06	0.00032710014836997037	-9.681118470106219e-06	0.0012714481983797333	-0.000606208093361812	2.2573334316601792e-05	-1.4886822965908993e-05	0.003050951526017441	-0.00015466088004634226	0.001223305334653556	-0.0002552518137168556	2.5481111032317948e-05	-5.984533854481091e-06	0.00048282634557552523	-0.00019594178271597918	0.0012714481983797338	-0.00024767235430102916	1.4033328805094306e-06	-1.5519360707741465e-06	0.00032710014836997037
105	5390	125.61149624256001	386	387	0.0	1.0	0.0	0.7877888974596956	-0.04524908288487188	0.00012322262867831013	0.011573988803907587	0.0014941787787883867	9.801121378253189e-09	0.0012451489823236527	-0.00020835459548665524	0.0012451489823236527	-0.00026208780037510114	5.516574919763697e-07	-1.2448061373927034e-06	0.00032832074950752213	-1.0361227572117797e-05	0.0013536120293500635	-0.000631224448434364	1.443020929627258e-05	-1.195848995649434e-05	0.0030623150713531217	-0.0001951026822356334	0.0012901154214440783	-0.0002609518789970781	2.4984076257998356e-05	-3.0142052843651937e-05	0.000471085229849893	-0.00020835459548665524	0.001353612029350064	-0.00026208780037510114	5.516574919763697e-07	-1.2448061373927034e-06	0.00032832074950752213
106	5409	126.81149624256	387	388	0.0	1.0	0.0	0.7993079457825263	-0.04371474149475257	0.00010837339332846649	0.011464107841753779	0.001574504001450247	-2.9708271821065528e-05	0.0013120866678752027	-0.00022659095633117211	0.0013120866678752027	-0.000282141265746648	-7.155924399830511e-07	-3.164309456078888e-06	0.00033087182610267015	-1.630844201636408e-05	0.0014516950088951926	-0.0006900611192439047	2.3398734885326916e-06	-3.0248911106184153e-05	0.003086065908634312	-0.00018578740021199872	0.001357127334764976	-0.00029128328881995144	7.3668869469245005e-06	8.821754784982138e-07	0.0004905786382377328	-0.00022659095633117211	0.001451695008895193	-0.000282141265746648	-7.155924399830511e-07	-3.164309456078888e-06	0.00033087182610267015
107	5428	128.01149624255999	388	389	0.0	1.0	0.0	0.8107224190220257	-0.042101686530095196	9.101286010951119e-05	0.011364838637245245	0.001651605927864494	-5.01279461684506e-06	0.0013763382732204085	-0.00023757621344986082	0.0013763382732204085	-0.0002989131084397428	1.6809639064005016e-07	-1.395698311955447e-06	0.0003345634034140684	-1.4217943237661982e-05	0.0015315979397655013	-0.0007371134859107202	1.0923676961314317e-05	-1.3911505924253628e-05	0.0031205304232774485	-0.0002153987577402615	0.00143461561902694	-0.00023413632832574685	2.0307543337218954e-05	-2.6664151857241585e-05	0.0005254026145377266	-0.00023757621344986082	0.0015315979397655017	-0.0002989131084397428	1.6809639064005016e-07	-1.395698311955447e-06	0.0003345634034140684
108	5447	129.21149624255997	389	390	0.0	1.0	0.0	0.8220285253375947	-0.0404125973174016	9.033983223766629e-05	0.01124737399389264	0.0017265724975226993	3.6667388731552474e-06	0.001438810414602246	-0.0002534407024202226	0.001438810414602246	-0.00031490293570101937	-3.4810931141897966e-07	-2.672153934495623e-06	0.0003373231837476107	-1.9642305652012648e-05	0.0016179120358835782	-0.0007742294767337448	6.044285660878709e-06	-2.5960035001129743e-05	0.0031462511925556755	-0.00022581637699450527	0.0015261067581645894	-0.00033904991141910925	9.136059564504474e-06	5.468420243704068e-06	0.0005003650172883513	-0.0002534407024202226	0.0016179120358835787	-0.00031490293570101937	-3.4810931141897966e-07	-2.672153934495623e-06	0.0003373231837476107
109	5466	130.41149624255996	390	391	0.0	1.0	0.0	0.8332004264766816	-0.03865007889245384	7.883114725239332e-05	0.011096428284281146	0.001798464352372818	-2.6684108843701187e-05	0.0014987202936440293	-0.0002629798698192251	0.0014987202936440293	-0.00033051090250407723	-1.142096373915958e-06	-3.0986329848894994e-06	0.00033724171390115673	-1.5607757447577697e-05	0.0016964787318065459	-0.0008111016250996292	-1.5791024088617892e-06	-3.0022415263446678e-05	0.0031454679584099992	-0.00022046404303432962	0.0015828478045055681	-0.0003171719273702071	6.033264785706503e-06	-3.894226405669129e-06	0.0004681350031173811	-0.0002629798698192251	0.0016964787318065463	-0.00033051090250407723	-1.142096373915958e-06	-3.0986329848894994e-06	0.00033724171390115673
110	5485	131.61149624255995	391	392	0.0	1.0	0.0	0.8442351822090497	-0.03681694203636679	7.460602350456053e-05	0.010973083180454979	0.001867809359801284	1.8233861348035594e-05	0.0015565077998343996	-0.0002759047391787593	0.0015565077998343996	-0.00034376089356462656	-1.265426439430138e-06	-3.2620314046733474e-06	0.00033894388641981615	-1.9512187672951136e-05	0.0017690258241302324	-0.000840178688728708	-2.717558518120209e-06	-3.161628000189724e-05	0.0031613403169537457	-0.00023794465288375785	0.0016313379848029933	-0.0003366865402882616	1.2075199138889407e-05	-3.108013177693723e-05	0.00045240223461486245	-0.0002759047391787593	0.0017690258241302328	-0.00034376089356462656	-1.265426439430138e-06	-3.2620314046733474e-06	0.00033894388641981615
111	5504	132.81149624255994	392	393	0.0	1.0	0.0	0.8551257244647477	-0.03491662004297082	8.423062448353873e-05	0.010808001330941175	0.001932834626990662	1.0153406099208185e-06	0.0016106955224922145	-0.00027763856730328126	0.0016106955224922145	-0.000360761405262251	-1.6867077244033484e-06	-2.956875916675443e-06	0.0003315925369810469	-2.012978982928598e-06	0.0018439705729267873	-0.0008845874449343863	-6.964976009083215e-06	-2.8865313083931833e-05	0.0030927632719558056	-0.0002145773913737412	0.00168351335631883	-0.00034663854178338175	1.862950437912963e-05	1.2703669244870805e-05	0.00041424504790699406	-0.00027763856730328126	0.0018439705729267877	-0.000360761405262251	-1.6867077244033484e-06	-2.956875916675443e-06	0.0003315925369810469
112	5523	134.01149624255993	393	394	0.0	1.0	0.0	0.8658745666034984	-0.0329505305424568	7.719808867071514e-05	0.01068968294656003	0.0019993443740373706	-1.5080412235568013e-05	0.0016661203116978048	-0.00029306979573717545	0.0016661203116978048	-0.0003722227164285155	-6.419395398560388e-07	-3.76655633706271e-06	0.00034368415621193697	-1.2079689483151036e-05	0.0019106861826304646	-0.000909424659205871	3.396074657342183e-06	-3.6478169272898696e-05	0.0032055678478469444	-0.00025851951506563123	0.0017549335234904242	-0.00035418374365594086	3.074700780894539e-06	-1.7819250239212367e-05	0.0004975024615274295	-0.00029306979573717545	0.001910686182630465	-0.0003722227164285155	-6.419395398560388e-07	-3.76655633706271e-06	0.00034368415621193697
113	5542	135.21149624255992	394	395	0.0	1.0	0.0	0.8764777604278207	-0.030920069369284618	5.93355983934914e-05	0.010516704702084545	0.0020615779723069973	-2.0644568318879446e-05	0.0017179816435891604	-0.00030508536086754025	0.0017179816435891604	-0.00038356678750577555	-1.472780652537612e-06	-3.586553614236006e-06	0.0003439128142780678	-1.645832828613136e-05	0.001975954037537337	-0.0009310566892333895	-4.5738253677723386e-06	-3.481121242863335e-05	0.0032076792710302583	-0.00022484288308856346	0.0018047934168827985	-0.00039295360069658864	1.7380265388560208e-05	-4.798604188378873e-06	0.0005126594252049064	-0.00030508536086754025	0.0019759540375373376	-0.00038356678750577555	-1.472780652537612e-06	-3.586553614236006e-06	0.0003439128142780678
114	5561	136.4114962425599	395	396	0.0	1.0	0.0	0.8869243038517718	-0.028831276709793904	5.78567643243314e-05	0.01037638214581793	0.0021160073466744284	1.7686900180559447e-05	0.0017633394555620404	-0.00031455424131193494	0.0017633394555620404	-0.00039924441975434347	-8.480317802485222e-07	-3.2161351034264883e-06	0.0003464794079970624	-1.460256728580411e-05	0.0020431894723493093	-0.0009845205583099278	1.4958300967111077e-06	-3.169404059303311e-05	0.003231636922571478	-0.00024732930855742025	0.001880397068060363	-0.00036365322249209535	2.937666440557061e-05	-1.3826575253530672e-05	0.00047420221122977235	-0.00031455424131193494	0.0020431894723493098	-0.00039924441975434347	-8.480317802485222e-07	-3.2161351034264883e-06	0.0003464794079970624
115	5580	137.6114962425599	396	397	0.0	1.0	0.0	0.8972021921674835	-0.026690153306598154	5.457509120610454e-05	0.010179394485605342	0.0021662394597170703	-2.4250246417013178e-05	0.001805199549764221	-0.0003017019787354212	0.001805199549764221	-0.00041513185130922446	-5.078137042445472e-07	-4.325401854851255e-06	0.0003392680125328167	2.4618152384294972e-05	0.0020999973759809522	-0.0010265620615281244	4.562212435900145e-06	-4.202187610545953e-05	0.0031643785668581024	-0.0002202949319201168	0.0019187820157051249	-0.00039113663176749985	5.4585809803678975e-06	-2.064461685563539e-05	0.0004440994756736587	-0.0003017019787354212	0.0020999973759809527	-0.00041513185130922446	-5.078137042445472e-07	-4.325401854851255e-06	0.0003392680125328167
116	5599	138.81149624255988	397	398	0.0	1.0	0.0	0.9072944962050067	-0.024500741991322073	4.204629655786485e-05	0.010005213589441175	0.0022125831708350967	-8.073428794661943e-07	0.001843819309029243	-0.0003223376472941901	0.001843819309029243	-0.00042472532588873184	-8.406424167544265e-07	-4.219966156130059e-06	0.000348421279572421	2.6981402627759823e-06	0.0021565563984878777	-0.001056032547058685	1.622306566369708e-06	-4.130726513593625e-05	0.003249744319800615	-0.0002709718405652303	0.0019488793567538573	-0.000418847303611587	1.7555588421396793e-05	-2.3107612341531516e-05	0.0004705971099636828	-0.0003223376472941901	0.002156556398487878	-0.00042472532588873184	-8.406424167544265e-07	-4.219966156130059e-06	0.000348421279572421
117	5618	140.01149624255987	398	399	0.0	1.0	0.0	0.9172067140788864	-0.02226734310179146	3.3820295842103905e-05	0.009819222158318208	0.002254214608226123	-1.56446585520557e-05	0.0018785121735217648	-0.0003367831055802234	0.0018785121735217648	-0.00043136079025662375	-1.289306849760091e-06	-4.762707517711583e-06	0.0003488537419671902	-1.1156505265180399e-05	0.0022035256528207727	-0.0010654969782218876	-2.6748698320863286e-06	-4.6410929419891544e-05	0.0032537632423175274	-0.00025398280021460967	0.0019881526098684947	-0.0004333467750174223	4.121741108453157e-05	-1.3323604061647309e-06	0.00046948832511491996	-0.0003367831055802234	0.002203525652820773	-0.00043136079025662375	-1.289306849760091e-06	-4.762707517711583e-06	0.0003488537419671902
118	5637	141.21149624255986	399	400	0.0	1.0	0.0	0.9269348351242428	-0.019994693096162322	2.9473281742566195e-05	0.00963701993239463	0.002291085403032151	6.950630352980272e-06	0.0019092378358601214	-0.0003412317581237436	0.0019092378358601214	-0.0004434427204706929	1.1933805066529786e-06	-3.9572059016047545e-06	0.0003495157143244909	-4.827564127677513e-06	0.002254719901800724	-0.0011040429128309193	2.1170990050428232e-05	-3.907755923832149e-05	0.0032600080304857107	-0.00027291969324739	0.0020296718679120333	-0.00043604671921368204	4.243245023076152e-05	-1.7369502724148947e-05	0.0004762207308342311	-0.0003412317581237436	0.0022547199018007245	-0.0004434427204706929	1.1933805066529786e-06	-3.9572059016047545e-06	0.0003495157143244909
119	5656	142.41149624255985	400	401	0.0	1.0	0.0	0.9364478643078193	-0.01768785887454611	3.884449209000106e-05	0.009389038434758357	0.0023225830402002733	1.1791790341889464e-05	0.0019354858668335793	-0.0003496718253703933	0.0019354858668335793	-0.0004547463028588738	-1.3108388112893025e-06	5.137806426279444e-06	0.0003488630222205969	-4.172299663984802e-06	0.0023142564580725337	-0.0011293886965602102	-2.8804340978532035e-06	4.590707182576306e-05	0.003253898868446396	-0.00029922846498331435	0.002066222869559341	-0.0004191716535650671	6.432828661600669e-06	-4.679902843264493e-06	0.0004932885802869233	-0.0003496718253703933	0.002314256458072534	-0.0004547463028588738	-1.3108388112893025e-06	5.137806426279444e-06	0.0003488630222205969
120	5675	143.61149624255984	401	402	0.0	1.0	0.0	0.9457309632087237	-0.015352767582164317	3.5438645506493176e-05	0.009177159367050436	0.002347599544563317	-1.860348350890523e-05	0.0019563329538027593	-0.0003564735842561458	0.0019563329538027593	-0.0004609691655844024	5.899861816765053e-07	-4.227575615148279e-06	0.0003485414328590521	-6.923640376025469e-06	0.002349670208885423	-0.0011416109832984177	1.5350057311480086e-05	-4.1674320769157365e-05	0.00325090325711442	-0.00028718737855349015	0.0020976983234733374	-0.00040377019038504726	-1.626900989901873e-05	-5.582997508162877e-07	0.000512357966578351	-0.0003564735842561458	0.0023496702088854236	-0.0004609691655844024	5.899861816765053e-07	-4.227575615148279e-06	0.0003485414328590521
121	5694	144.81149624255983	402	403	0.0	1.0	0.0	0.9548091389610766	-0.012996355613482807	2.709701761746333e-05	0.00897919213765519	0.0023652243927997016	1.9202277308455323e-06	0.00197102032733308	-0.0003511177378646433	0.00197102032733308	-0.0004682963751207178	7.531334616430344e-07	-4.1447560015330485e-06	0.0003495335363845908	1.1959340095341397e-05	0.0023847240102468836	-0.0011492196468307885	1.6941864116906372e-05	-4.065988153001378e-05	0.0032601616081723993	-0.0002738834239289813	0.0020998945572055726	-0.00047430013510538525	-1.9298971533665533e-05	-5.057110197340262e-05	0.0005327361164857883	-0.0003511177378646433	0.002384724010246884	-0.0004682963751207178	7.531334616430344e-07	-4.1447560015330485e-06	0.0003495335363845908
122	5713	146.01149624255982	403	404	0.0	1.0	0.0	0.9636496426613084	-0.010626120816460088	2.4789193733925037e-05	0.008701815262808332	0.002375245201245737	-6.535875497922119e-06	0.0019793710010381094	-0.0003452315450076255	0.0019793710010381094	-0.00046856067068894093	-1.0023651925988793e-06	-5.711138120481086e-06	0.0003477207102250093	2.5668583766300445e-05	0.002400462495347759	-0.001121814172585663	3.8365616018693293e-08	-5.4766021640744634e-05	0.003243198295626566	-0.0002333970402690292	0.002092291105672872	-0.0004389788425283654	-2.3964477537422727e-06	-2.0579801017630088e-05	0.0005182184852857651	-0.0003452315450076255	0.0024004624953477592	-0.00046856067068894093	-1.0023651925988793e-06	-5.711138120481086e-06	0.0003477207102250093
123	5732	147.2114962425598	404	405	0.0	1.0	0.0	0.9722258961066033	-0.008250264032664885	2.082314714400276e-05	0.00845069162778167	0.0023764683663446712	-1.3962176819224362e-06	0.0019803903052872216	-0.0003385020623425553	0.0019803903052872216	-0.00045530221567172374	-1.8841654231671405e-06	-3.894865602385692e-06	0.00034563190492894336	2.7679522316314397e-05	0.002372267081588296	-0.0010377531412577863	-8.493556636236934e-06	-3.683056811903467e-05	0.0032237011795208034	-0.0002499469975524235	0.0021038277645031487	-0.00040793522195902863	5.447168022221193e-06	4.21121483253516e-05	0.0005539569837458916	-0.0003385020623425553	0.0023722670815882964	-0.00045530221567172374	-1.8841654231671405e-06	-3.894865602385692e-06	0.00034563190492894336
124	5751	148.4114962425598	405	406	0.0	1.0	0.0	0.9805199495608032	-0.005878027653336093	1.718082460028568e-05	0.008137415280618288	0.0023680043923129104	-5.888427405511721e-06	0.0019733369935941106	-0.000322208970029396	0.0019733369935941106	-0.0004198261939817151	-1.7791300232890972e-06	-5.418714883697121e-06	0.00034192127769488496	2.307649211952256e-05	0.0022624494098940143	-0.0008632919414806894	-7.608033851718498e-06	-4.940911863293487e-05	0.0031890866886902795	-0.00023512745083054123	0.002086484842761655	-0.00041618169205381487	-4.20894563753862e-06	4.955675252247183e-05	0.0006877063683706374	-0.000322208970029396	0.0022624494098940147	-0.0004198261939817151	-1.7791300232890972e-06	-5.418714883697121e-06	0.00034192127769488496
125	5770	149.61149624255978	406	407	0.0	1.0	0.0	0.9884979205754503	-0.003517120941750516	1.0696129498684475e-05	0.00781852674867578	0.002353809030858244	-7.080962797690689e-06	0.0019615075257151987	-0.00029428868555518887	0.0019615075257151987	-0.0003602148404903146	-4.8013633922237095e-06	-4.333153293881728e-06	0.00033659637303753065	1.4693313353001182e-05	0.0020702593383793186	-0.0005804684383533033	-3.678920747510213e-05	-3.662468518793608e-05	0.0031393449842763376	-0.00031394089214799645	0.00206498633023641	-0.0003803493089949783	-2.211295297279132e-05	3.683041740519476e-05	0.0009145984283662222	-0.00029428868555518887	0.002070259338379319	-0.0003602148404903146	-4.8013633922237095e-06	-4.333153293881728e-06	0.00033659637303753065
126	177	150.81149624255977	11	407	0.0	-1.0	0.0	0.9962037957329237	-0.001170108213160697	3.5778240499195646e-06	-0.007593223566270901	-0.002340216426321394	7.155648099839129e-06	0.0019501803552678238	-0.0002627704025390018	0.0019501803552678238	-0.0002843051805475184	-6.141673179635566e-06	-2.452350886779022e-06	0.00032985315597906074	-3.1722584065349557e-06	0.00182522986431871	-0.0002258127456914471	-4.98761816583932e-05	-1.5821664824058367e-05	0.003076423387031179	-0.0007793799681737159	0.001914754928980588	-0.0002269430400421847	1.9349134494025265e-05	-0.0003619095164270783	0.0012947285597157867	-0.0002627704025390018	0.0018252298643187104	-0.0002843051805475184	-6.141673179635566e-06	-2.452350886779022e-06	0.00032985315597906074

